Unbiasing Truncated Backpropagation Through Time

Truncated Backpropagation Through Time (truncated BPTT) is a widespread method for learning recurrent computational graphs. Truncated BPTT keeps the computational benefits of Backpropagation Through Time (BPTT) while relieving the need for a complete backtrack through the whole data sequence at every step. However, truncation favors short-term dependencies: the gradient estimate of truncated BPTT is biased, so that it does not benefit from the convergence guarantees from stochastic gradient theory. We introduce Anticipated Reweighted Truncated Backpropagation (ARTBP), an algorithm that keeps the computational benefits of truncated BPTT, while providing unbiasedness. ARTBP works by using variable truncation lengths together with carefully chosen compensation factors in the backpropagation equation. We check the viability of ARTBP on two tasks. First, a simple synthetic task where careful balancing of temporal dependencies at different scales is needed: truncated BPTT displays unreliable performance, and in worst case scenarios, divergence, while ARTBP converges reliably. Second, on Penn Treebank character-level language modelling, ARTBP slightly outperforms truncated BPTT.

==> plots/hist/log,alpha=10.txt <==
19
7
2
18
7
2
29
7
11
44
3
6
5
18
16
8
19
1
10
77
8
38
38
9
31
61
19
14
38
28
23
12
3
23
39
6
33
28
9
11
7
47
25
5
5
3
16
14
9
7
34
12
6
7
1
3
11
56
2
20
19
1
5
23
1
9
27
1
5
37
14
4
30
13
11
1
15
10
3
19
5
8
23
27
8
4
36
86
1
7
2
3
2
22
18
21
25
1
18
12
11
1
1
5
11
47
6
19
10
44
15
17
47
17
4
12
13
9
1
7
28
7
35
3
34
29
44
52
2
1
3
9
9
5
2
15
22
18
43
86
18
22
16
8
2
1
3
57
2
49
95
13
18
3
27
19
15
5
10
6
5
32
5
24
15
42
13
38
5
16
10
12
23
10
11
71
23
7
50
7
49
21
15
12
5
11
29
34
39
9
14
6
29
43
3
39
14
20
9
21
11
1
34
25
5
15
9
8
31
8
1
3
25
22
8
17
2
1
29
10
4
1
2
9
46
7
13
15
2
3
6
12
4
13
38
4
8
11
6
15
3
2
12
45
5
1
59
32
1
1
4
12
6
13
41
45
17
35
2
41
20
15
10
8
10
1
15
62
17
8
1
5
4
12
9
8
110
9
5
4
33
9
43
16
7
37
1
6
26
17
58
8
7
17
13
13
47
8
9
3
4
8
6
34
24
7
3
15
9
3
9
29
12
5
20
63
54
17
51
1
21
22
28
36
32
1
24
7
3
2
60
2
6
30
11
8
12
20
5
3
21
13
32
12
25
4
3
17
15
8
7
12
15
7
39
8
7
103
5
20
32
15
1
25
12
22
11
50
4
40
30
21
5
33
38
20
7
1
1
2
35
27
5
33
28
5
47
4
13
8
7
2
5
11
12
5
22
20
4
19
52
38
38
101
9
4
12
21
1
39
47
8
4
18
12
12
11
40
17
22
18
22
55
1
59
2
1
18
22
103
4
2
1
8
4
4
12
6
1
27
4
50
7
22
15
8
79
56
3
6
6
53
64
46
27
14
10
16
5
6
4
58
10
44
30
13
5
4
12
7
1
10
2
50
7
39
2
14
2
2
7
2
1
6
17
21
21
31
8
9
10
35
6
10
1
12
13
39
1
8
5
5
10
36
39
21
3
18
3
89
30
3
2
96
26
21
30
9
8
53
13
9
1
25
20
19
65
1
4
11
122
17
56
13
3
19
10
6
26
5
16
16
2
1
4
3
39
11
40
1
20
5
72
33
19
4
28
4
32
1
4
15
4
30
36
7
5
6
42
12
2
2
55
4
7
38
20
9
17
36
2
20
12
32
3
7
90
1
1
1
16
15
62
16
16
5
6
22
26
8
9
3
3
2
8
48
19
20
17
6
4
39
9
11
35
9
15
22
2
9
8
7
9
20
37
28
3
13
21
27
14
3
26
3
5
9
8
20
11
30
9
11
1
20
2
2
26
13
4
6
21
9
20
13
1
7
6
15
11
3
19
5
3
7
17
10
57
24
3
3
7
6
7
12
5
5
8
1
15
2
76
1
7
1
3
17
34
17
48
29
28
26
2
18
20
7
3
41
9
68
10
8
2
79
27
18
33
5
10
3
16
2
13
9
2
1
20
6
1
11
24
1
33
10
16
14
2
4
1
13
2
8
38
3
32
12
44
1
13
39
11
6
6
7
12
3
5
32
16
42
2
125
18
6
1
7
4
5
36
26
60
13
4
20
15
24
18
6
2
14
12
10
25
14
9
20
30
36
3
41
38
3
4
4
12
14
15
7
6
13
7
3
28
18
17
25
1
7
17
26
13
2
23
14
2
11
1
6
24
3
14
41
1
4
4
1
35
10
6
2
1
6
22
17
20
14
6
24
23
9
2
26
15
1
12
5
6
20
37
9
16
8
1
12
8
32
5
8
3
24
8
41
2
15
10
8
15
5
7
10
6
10
43
4
7
45
1
28
4
7
4
9
16
4
1
8
66
9
15
24
13
15
31
25
4
3
7
14
5
3
30
27
16
2
12
24
2
4
2
43
2
45
3
42
32
2
7
7
53
7
17
8
24
9
4
9
22
1
3
4
7
25
17
5
49
7
32
1
26
8
3
2
71
7
15
10
7
4
19
2
10
2
10
13
5
21
10
12
12
47
53
7
2
73
29
8
18
26
4
3
26
3
14
32
38
48
15
36
3
15
12
32
3
16
5
15
6
22
26
9
17
22
40
28
14
1
22
7
67
4
14
44
3
2
5
16
44
28
12
43
11
25
20
12
1
34
2
8
17
41
35
18
9
10
6
4
12
13
23
41
2
20
5
13
1
73
10
52
26
11
15
14
32
3
95
48
15
10
7
5
18
16
19
10
5
20
5
5
6
4
17
13
4
10
6
6
39
5
7
3
4
40
48
23
3
19
8
8
84
6
2
1
10
2
15
18
6
12
30
8
6
3
32
8
4
23
11
7
4
8
12
7
2
8
9
42
20
14
4
28
30
11
12
5
42
20
17
8
3
14
12
2
23
4
26
4
25
5
9
9
3
17
1
5
6
17
33
23
21
5
20
13
4
26
22
14
74
23
34
8
12
11
2
3
7
12
11
11
19
1
20
52
21
3
3
96
13
12
4
26
36
20
7
9
1
14
1
13
8
8
26
2
43
52
23
1
5
7
14
1
9
7
1
6
18
2
18
1
63
8
2
33
44
44
11
15
9
11
22
13
29
2
11
6
10
10
5
1
60
11
1
6
8
5
29
13
7
22
3
2
1
13
6
4
23
3
8
26
7
30
20
2
38
35
28
7
6
12
10
5
36
11
2
15
20
2
8
20
2
3
1
3
19
24
25
11
1
4
11
55
6
5
12
10
24
2
2
15
59
14
13
7
19
2
32
12
5
13
10
10
13
36
7
44
6
17
6
6
23
8
15
4
1
52
4
45
3
49
27
12
11
25
17
5
62
36
24
2
3
4
17
8
40
27
14
11
62
4
4
25
49
7
23
3
9
6
5
39
10
12
14
116
6
15
9
3
101
57
5
2
62
2
11
26
13
14
2
10
31
55
8
23
25
21
33
19
4
6
15
4
2
21
7
20
9
12
5
2
22
20
10
7
42
1
3
13
16
54
13
13
10
37
18
11
38
12
3
11
5
11
5
19
2
4
2
13
19
4
133
6
1
2
29
16
8
1
23
2
2
6
17
49
8
18
18
60
21
81
9
27
2
24
13
14
2
24
5
1
20
24
7
1
26
3
20
18
15
8
13
19
77
2
4
15
41
3
1
1
63
7
21
16
3
11
9
10
4
38
42
21
13
13
17
26
3
3
11
14
2
18
16
30
4
35
12
10
7
3
5
23
4
24
6
6
5
2
9
8
56
7
2
48
11
2
20
7
24
8
46
18
16
28
19
5
3
6
32
7
6
57
2
17
39
13
63
20
6
3
4
19
23
2
1
19
1
3
22
2
9
68
6
15
2
2
13
10
18
17
4
12
3
9
14
9
12
4
66
21
17
2
8
9
11
1
1
8
18
35
6
13
7
4
10
45
36
3
1
5
6
37
42
18
7
9
28
72
29
7
52
17
20
21
5
16
55
4
8
24
27
2
2
1
21
39
23
20
10
12
15
10
8
2
28
27
3
42
53
10
5
8
3
10
1
8
19
3
3
1
10
8
19
2
124
11
50
15
22
16
14
17
22
7
1
15
54
34
5
51
23
17
11
4
5
29
10
6
3
58
8
33
14
20
1
4
17
1
28
18
7
4
14
45
12
37
10
9
8
36
3
48
1
1
1
61
7
14
13
23
33
14
6
195
5
4
12
3
3
32
4
51
48
3
4
1
17
3
2
20
5
4
37
17
26
38
24
5
17
14
3
3
25
8
61
14
8
46
46
47
13
4
17
28
43
10
18
16
2
22
5
34
34
30
17
28
5
22
7
8
5
5
35
27
1
3
28
24
8
16
12
8
8
4
1
2
76
12
3
12
2
5
5
20
10
20
1
6
10
1
27
20
11
25
32
6
2
20
3
25
2
7
9
47
1
23
3
31
18
12
7
4
5
8
4
23
1
4
8
5
10
7
17
15
1
11
2
16
12
14
6
69
15
17
1
5
7
14
5
8
17
31
116
35
5
8
18
14
2
18
25
9
18
9
7
17
2
16
20
5
4
1
8
6
2
3
22
1
16
2
5
5
24
3
6
17
5
4
4
28
16
3
33
6
11
58
7
13
15
11
5
35
19
24
3
19
8
62
6
2
19
3
3
32
10
6
7
25
32
1
7
4
16
41
15
10
14
8
69
17
7
6
5
7
35
50
6
5
23
7
14
2
12
20
4
19
44
20
10
19
37
57
37
7
31
47
2
28
6
1
17
5
32
26
15
20
1
17
22
7
17
5
8
2
86
6
2
5
26
61
14
18
3
7
10
39
8
4
24
28
4
2
33
14
3
3
13
92
9
4
8
36
9
53
16
21
8
18
25
17
13
11
13
4
1
41
11
16
16
21
6
6
9
55
1
7
1
21
32
15
2
7
35
22
10
20
1
13
11
10
25
23
57
52
16
6
26
11
19
12
17
12
20
3
100
31
25
4
14
15
1
5
12
12
26
7
17
2
14
31
16
72
19
3
36
6
12
18
6
10
35
1
20
16
25
13
30
23
37
9
13
6
17
1
19
5
12
63
5
3
15
30
85
5
28
11
70
1
8
8
1
14
8
12
28
20
5
5
24
21
10
8
9
22
6
7
12
24
77
12
11
22
57
119
6
35
14
15
12
7
5
15
13
2
4
42
6
10
4
4
7
41
10
4
26
17
12
42
12
54
24
51
1
16
76
10
48
14
2
15
5
6
9
16
2
15
18
7
15
4
14
30
3
16
83
20
3
11
5
29
36
11
18
20
9
20
8
26
23
9
9
6
4
12
10
2
5
13
22
1
21
7
7
29
4
11
21
3
1
1
2
11
2
20
20
52
1
4
14
8
7
53
50
30
5
24
1
7
1
11
34
15
2
14
29
13
35
15
23
34
2
2
37
5
10
3
33
4
58
42
17
21
1
15
19
7
26
10
26
6
3
8
9
28
4
26
21
26
1
79
7
30
2
10
14
13
19
15
15
22
7
22
38
49
6
17
11
15
23
15
14
10
6
2
82
6
69
11
5
51
16
1
49
13
14
3
2
5
8
2
12
5
9
2
14
6
10
10
10
82
2
6
10
4
7
18
23
11
18
9
12
49
4
18
2
9
5
1
8
25
12
18
12
13
2
15
8
6
1
1
8
4
21
7
13
24
13
2
24
24
8
5
3
30
7
50
5
1
23
19
5
2
5
42
29
10
20
16
6
12
3
42
11
11
19
9
4
152
61
17
15
15
24
21
4
11
13
16
2
14
6
26
18
23
19
1
8
11
22
63
22
48
9
6
4
6
17
12
19
6
40
1
4
23
12
16
25
16
10
11
12
4
26
1
11
13
14
20
22
2
9
22
8
4
7
16
19
3
5
1
10
23
46
35
1
4
10
11
71
3
8
2
4
6
1
4
24
14
49
10
4
3
40
8
1
8
11
10
10
13
17
67
22
20
71
15
14
4
2
8
13
14
7
20
6
19
10
19
5
11
8
6
14
18
2
4
9
8
42
6
57
17
13
5
10
36
17
35
1
25
7
6
83
32
21
22
7
16
15
4
16
26
1
26
15
5
17
18
4
53
14
51
13
18
77
1
1
13
28
24
23
7
25
9
8
7
3
35
9
7
4
2
31
1
5
17
13
10
32
16
14
12
1
14
5
1
18
3
30
24
22
9
35
1
19
8
45
9
6
17
5
35
36
14
19
5
57
2
10
5
16
9
42
1
7
2
2
16
24
19
16
25
2
18
6
16
11
6
1
6
55
17
4
15
16
3
3
8
2
9
9
13
1
24
5
22
11
4
41
4
5
4
33
19
9
15
10
29
33
6
3
3
7
13
11
28
2
10
71
14
15
30
2
13
22
2
11
21
2
36
16
27
3
2
13
5
5
11
3
2
28
11
10
50
6
1
33
12
3
34
3
6
13
1
39
4
6
3
5
6
14
4
1
31
15
17
4
7
11
17
34
1
15
10
7
27
16
3
2
6
19
30
1
28
24
36
23
6
66
70
7
3
5
13
11
23
12
43
5
27
32
2
5
11
41
10
41
3
8
21
2
3
3
1
16
12
8
13
5
8
31
9
23
9
12
15
8
16
1
2
17
3
1
1
21
10
2
2
40
24
7
6
50
49
4
6
10
5
25
2
22
6
7
10
2
6
23
20
8
16
6
10
3
3
7
13
34
24
13
14
1
7
27
15
30
14
10
22
14
11
6
8
16
9
40
8
5
9
4
4
16
9
6
10
45
25
7
6
5
5
12
7
2
21
49
6
18
33
5
10
7
1
4
19
17
8
13
27
2
6
34
23
26
1
14
32
3
30
1
7
12
5
15
29
6
44
13
18
17
2
19
7
11
15
3
7
7
3
2
4
10
13
46
15
59
10
1
56
26
25
37
1
7
10
6
4
22
8
16
8
19
28
59
5
24
9
18
9
4
40
12
12
38
66
57
7
1
13
4
30
7
1
18
7
23
7
18
3
3
5
16
51
1
14
39
7
1
2
3
76
83
3
38
9
50
6
8
20
8
45
1
7
9
8
1
26
2
8
10
2
1
31
13
2
10
18
15
6
1
17
28
26
41
6
5
5
50
17
26
2
25
34
31
3
24
1
15
2
6
10
15
34
23
21
22
17
6
7
3
5
15
10
12
42
15
50
12
3
8
5
6
22
10
10
3
27
2
52
7
3
9
2
6
21
7
2
1
11
17
19
35
3
33
61
14
4
23
7
17
18
36
2
11
21
12
4
55
15
9
16
4
17
34
14
12
5
28
7
10
1
30
3
4
8
5
14
32
22
8
4
24
50
1
1
9
11
28
2
21
10
8
14
11
6
46
42
33
39
2
17
4
14
17
58
21
4
33
4
11
16
25
12
17
4
3
55
10
8
8
22
2
3
36
30
30
9
51
29
11
19
24
48
4
3
32
7
23
14
7
10
41
4
2
6
19
26
10
39
52
5
1
7
5
23
2
38
32
4
33
11
39
23
30
2
5
1
15
24
31
6
11
4
17
13
101
4
4
41
1
9
1
6
3
5
8
21
23
12
21
20
3
2
46
5
10
3
3
57
2
1
4
11
6
27
8
55
2
15
21
7
5
19
11
46
17
3
20
13
33
15
1
8
4
2
5
10
8
33
25
14
21
38
15
9
4
27
4
34
11
39
10
36
13
11
9
3
35
8
63
1
35
6
6
2
7
1
10
11
34
97
13
14
32
12
10
21
2
10
2
19
4
1
2
62
1
22
7
9
17
44
16
32
6
6
6
24
7
19
6
2
12
1
13
5
10
7
1
22
10
12
6
10
12
5
13
4
9
16
15
6
6
7
3
8
5
44
17
6
14
6
1
25
2
23
8
28
1
8
23
6
3
5
28
3
34
2
9
16
6
17
67
4
24
3
11
15
6
21
6
13
2
10
34
14
1
10
6
6
5
19
8
4
11
19
16
26
9
12
19
14
5
2
1
2
16
27
12
4
8
6
5
16
15
80
23
2
1
22
12
12
23
2
17
16
10
9
20
8
40
2
10
12
4
1
16
16
26
69
16
4
4
2
20
2
5
21
19
9
8
27
10
9
2
3
16
4
12
6
20
5
22
6
73
8
9
26
6
17
20
6
28
3
20
5
5
14
17
30
11
2
17
6
1
9
2
13
6
21
5
58
7
8
2
18
14
35
9
26
43
9
68
19
7
68
8
27
1
4
31
18
3
109
96
4
3
25
4
4
2
10
23
15
5
8
59
3
1
7
24
3
60
3
16
2
4
5
26
3
15
12
4
45
12
18
13
13
14
17
13
23
24
3
25
18
30
17
19
11
38
9
5
11
11
10
22
24
1
1
4
1
4
8
2
2
7
11
65
18
8
2
8
16
24
19
10
4
44
8
2
5
29
8
28
1
21
33
16
20
51
42
4
19
21
6
10
1
13
11
2
1
40
4
4
10
36
3
23
25
3
8
7
4
6
28
2
2
7
1
48
11
12
8
28
7
6
20
46
28
9
21
83
19
3
1
16
15
18
14
35
4
1
3
13
4
28
5
10
23
35
5
2
3
21
16
30
1
29
3
16
32
23
7
6
5
16
4
9
11
6
30
1
2
2
11
4
10
8
11
32
18
29
4
27
47
2
2
9
9
5
16
3
37
5
65
5
3
19
2
9
3
5
18
1
2
5
7
69
28
55
37
15
12
22
14
14
29
13
18
6
31
9
47
2
2
3
14
14
5
6
12
37
8
1
11
8
7
15
11
2
5
1
14
18
1
34
2
41
16
8
24
2
48
13
9
2
8
3
3
1
7
8
25
5
9
20
7
6
8
31
11
43
59
13
2
11
5
16
8
5
21
3
10
98
1
1
3
9
2
8
20
3
12
107
1
25
11
7
8
6
6
4
7
12
29
17
16
3
14
56
40
4
24
3
41
3
11
31
19
9
2
14
4
31
30
7
20
3
3
3
4
3
1
15
15
2
20
3
17
5
18
16
2
6
14
58
1
43
96
22
18
6
6
18
17
4
28
18
11
1
1
6
5
69
1
4
4
5
16
38
14
15
11
32
16
3
1
1
10
2
1
8
12
46
17
9
2
33
2
2
3
3
1
11
13
18
20
40
35
5
17
14
16
9
4
31
11
9
3
36
8
34
1
29
15
24
5
33
7
6
6
12
20
13
47
1
12
7
39
4
10
3
2
9
35
2
5
24
9
35
65
33
18
15
26
81
31
9
2
12
17
13
11
14
84
5
20
18
7
28
12
3
7
16
4
19
1
14
1
25
2
23
26
27
8
4
13
14
13
3
11
4
12
7
17
6
9
4
25
35
10
21
13
46
59
3
11
1
16
101
12
11
7
14
2
1
43
5
51
14
8
44
18
1
6
1
9
1
37
8
3
4
21
58
12
1
15
2
34
12
7
30
10
32
51
31
48
12
10
13
2
19
29
1
5
55
86
46
2
10
5
49
71
9
7
6
22
3
21
6
10
2
4
12
7
28
33
29
5
14
23
17
46
11
7
7
5
69
13
10
27
18
2
51
2
8
18
11
3
43
4
13
31
20
25
32
12
25
7
6
92
5
78
3
16
1
2
6
5
1
7
9
28
5
51
7
20
6
1
22
5
32
8
1
18
18
8
27
2
14
39
5
30
79
12
67
1
12
2
17
18
8
9
41
3
14
28
92
22
33
7
9
19
36
18
4
25
7
32
6
33
14
46
11
70
15
9
25
2
4
3
1
2
22
23
40
68
17
52
12
26
19
14
10
16
2
23
16
31
14
8
12
7
3
7
14
9
17
17
8
3
30
10
52
1
30
4
9
41
8
18
19
76
1
35
16
2
18
73
7
105
4
17
9
9
6
15
25
9
1
27
28
17
6
30
7
24
8
3
8
9
1
18
14
1
8
1
4
14
11
3
2
27
14
14
1
11
8
12
2
19
3
4
11
22
26
3
26
7
3
6
10
9
44
6
13
11
6
25
57
12
10
43
19
3
36
18
4
17
7
17
24
7
9
4
10
10
4
4
11
53
13
29
5
9
75
3
26
12
12
15
10
1
2
43
4
14
6
18
9
7
59
3
16
9
7
16
1
5
31
1
5
12
9
5
9
67
20
69
5
13
1
8
1
31
2
12
5
5
8
11
6
8
4
18
10
6
37
23
10
9
23
4
19
47
33
6
7
20
27
22
32
1
8
19
11
18
9
15
1
6
25
14
28
4
3
8
17
12
5
38
17
45
3
3
3
15
69
8
7
59
72
1
22
37
78
7
28
3
54
20
4
45
9
22
2
26
1
17
7
6
4
3
6
4
16
13
17
16
2
50
10
12
7
7
6
12
4
17
22
19
14
24
6
100
14
17
2
6
12
19
3
1
25
12
2
33
14
13
10
1
8
62
3
6
2
8
11
2
2
13
15
10
15
25
102
7
4
1
10
7
85
16
11
1
12
7
44
3
11
9
6
6
11
3
14
11
2
27
8
8
4
18
2
9
19
19
1
11
3
6
74
19
1
44
24
13
65
8
6
11
9
68
16
6
1
9
8
40
1
5
6
18
7
1
15
2
2
4
3
13
15
4
11
10
4
124
12
2
5
14
21
1
24
22
5
8
9
9
26
9
1
5
10
25
29
15
17
14
9
5
10
6
46
2
19
7
7
3
25
1
2
13
9
16
35
14
16
8
3
1
11
48
11
13
7
3
54
3
79
46
3
1
23
30
76
20
14
26
30
13
11
37
30
6
1
4
9
3
8
60
28
8
28
1
8
4
10
35
17
4
3
16
1
10
32
7
3
14
10
13
13
1
14
27
17
2
3
45
25
19
14
1
9
36
8
24
1
10
40
12
6
9
6
34
21
9
20
7
15
33
3
21
20
4
37
1
4
2
9
6
32
5
11
13
20
4
12
25
33
12
10
3
59
40
7
4
11
3
1
15
1
2
2
4
19
7
6
2
7
8
22
2
1
8
56
2
14
12
7
14
19
9
31
38
15
28
1
2
4
8
40
9
26
2
15
9
2
15
10
9
19
1
6
2
5
7
9
1
9
9
1
21
6
10
9
6
12
11
15
9
7
35
3
66
1
8
17
21
21
47
32
5
8
3
16
9
23
21
6
2
5
2
21
4
4
18
10
55
18
12
10
4
16
48
22
4
3
19
19
18
4
25
2
13
2
3
3
4
4
36
13
10
28
20
17
60
157
27
15
28
3
6
20
5
24
13
55
8
9
7
4
24
1
8
11
13
22
7
11
6
2
50
41
19
23
1
40
35
4
7
2
11
15
34
20
13
13
7
3
6
3
60
4
55
34
2
2
7
31
3
3
65
3
21
6
26
2
17
33
5
1
1
3
2
21
7
6
8
9
6
20
18
25
30
16
10
4
3
27
2
46
3
15
17
5
7
1
2
19
2
2
1
22
6
52
4
7
11
1
5
13
1
14
7
14
70
14
19
43
10
17
27
3
26
59
206
1
13
7
7
18
25
5
5
7
10
14
17
26
23
2
5
17
1
1
3
12
1
30
15
1
39
2
16
1
49
32
4
37
1
61
4
54
34
23
4
6
18
5
2
16
11
42
2
6
7
53
6
8
1
5
4
2
7
6
1
21
7
15
11
6
1
3
5
11
5
7
54
5
12
24
16
17
15
2
17
3
23
39
7
6
22
8
15
81
4
9
2
76
20
23
5
14
26
1
36
16
15
9
9
2
27
2
48
31
25
8
32
37
15
4
11
86
24
22
9
2
12
2
16
14
3
7
6
9
8
21
111
31
20
11
16
21
11
19
65
18
9
87
6
7
12
13
11
76
3
14
23
14
38
15
6
3
14
4
2
8
4
6
4
40
18
15
54
51
39
4
16
7
5
6
13
21
14
43
6
1
8
12
8
18
2
25
4
7
13
1
38
1
94
4
4
3
2
5
16
2
20
7
53
27
15
32
16
7
5
8
18
9
10
4
2
3
1
5
14
2
1
6
10
11
61
8
16
8
4
1
11
1
27
1
12
3
17
135
3
22
51
10
87
11
3
58
1
9
1
24
34
10
8
2
23
17
12
6
4
11
17
15
7
12
7
6
1
10
3
9
4
1
40
6
43
11
5
20
2
5
13
7
10
64
12
24
7
52
9
3
11
21
10
2
39
28
5
3
13
42
5
13
23
4
15
11
8
37
8
5
2
2
24
6
14
8
6
2
26
6
1
11
3
23
4
77
4
18
31
1
4
9
22
54
3
19
1
26
42
10
3
24
38
8
1
1
1
3
12
11
3
40
4
31
13
14
40
23
6
1
3
13
14
7
6
44
7
8
47
10
2
28
19
38
8
10
2
9
4
16
27
12
7
74
2
79
26
7
11
60
12
4
29
26
29
18
4
48
10
11
31
23
5
8
3
2
43
28
7
7
21
24
9
16
17
27
6
10
1
20
53
26
5
19
26
6
10
4
2
7
22
2
30
21
51
12
3
11
1
9
6
9
6
10
31
4
11
3
1
16
6
2
2
5
8
3
14
1
5
35
43
10
14
28
38
4
18
15
20
11
8
9
22
4
2
36
19
16
3
29
2
33
7
14
29
9
21
26
12
29
7
3
23
10
12
20
16
2
17
2
8
27
30
5
13
33
1
46
1
26
5
63
7
1
2
2
6
15
62
1
1
51
5
6
2
3
22
17
14
14
43
3
4
32
8
10
72
11
4
62
6
6
2
14
5
6
25
3
12
5
4
15
18
17
24
1
16
9
18
40
1
1
4
4
9
44
4
10
16
2
5
29
8
17
4
9
7
1
6
5
22
4
57
5
52
2
13
8
37
5
70
17
10
1
8
35
31
5
6
8
27
10
8
6
20
13
11
5
45
19
22
27
19
4
25
10
6
11
4
11
13
5
3
3
8
1
1
32
7
6
13
3
3
16
14
7
11
2
21
11
25
8
60
2
8
20
9
2
10
12
5
17
48
5
24
3
5
32
2
13
3
15
10
16
25
5
7
5
22
10
1
20
12
26
20
46
6
12
8
8
11
8
7
38
5
5
24
39
5
25
3
41
5
6
19
9
6
36
7
3
14
5
19
35
24
5
4
7
6
7
12
6
62
2
6
42
4
6
33
43
7
16
1
56
3
5
8
2
10
3
4
15
3
7
6
2
1
19
33
14
5
16
10
1
47
42
15
23
19
11
8
3
4
22
12
32
5
10
17
3
20
1
3
6
6
8
1
8
11
23
6
13
1
15
38
9
3
6
14
5
4
10
11
9
7
9
16
11
55
18
27
13
5
10
2
40
15
3
29
2
1
4
4
1
17
2
1
17
18
11
8
13
2
21
17
3
8
2
4
26
8
28
17
17
2
19
17
31
3
4
9
28
51
4
12
2
7
9
1
7
11
70
10
77
1
2
12
12
8
15
10
20
3
2
23
35
60
30
2
3
53
19
9
12
41
6
7
20
29
12
2
6
13
4
3
9
5
49
10
2
10
7
1
4
1
12
57
12
4
27
1
2
6
5
8
14
1
36
29
5
12
30
12
6
52
15
2
1
94
30
38
5
23
14
33
1
6
1
26
15
14
7
12
22
6
10
4
21
17
18
16
5
12
10
4
11
16
4
2
1
3
1
15
1
10
12
17
9
10
21
3
1
1
13
39
5
6
24
6
13
7
42
25
3
31
9
5
26
9
3
12
11
6
23
13
23
11
7
2
15
15
41
1
3
63
5
56
2
35
5
5
15
34
9
42
33
22
4
23
56
16
26
7
22
40
9
6
19
4
5
42
38
45
14
9
31
17
5
4
6
10
6
17
27
18
25
17
6
6
20
16
11
55
31
11
29
15
25
5
6
4
1
6
4
12
3
9
38
14
10
1
28
33
12
3
12
6
4
26
28
4
1
11
2
4
56
55
16
78
19
13
48
2
17
21
25
15
10
27
42
17
52
3
14
37
8
23
31
6
32
12
31
7
15
36
43
7
83
4
42
5
1
16
25
4
10
51
24
25
1
12
3
3
10
1
26
9
9
48
3
33
20
39
54
2
12
42
3
12
30
7
18
6
25
26
25
43
5
11
12
1
96
48
13
78
16
12
19
27
29
2
9
4
23
8
5
3
9
24
4
1
11
1
21
15
6
9
10
9
1
3
68
31
5
2
6
30
23
2
27
10
13
7
24
2
23
24
14
19
10
4
10
5
59
30
23
3
16
32
13
14
4
37
28
22
8
2
57
9
5
15
24
20
1
10
44
4
11
1
1
4
9
15
14
14
10
7
4
5
11
49
1
4
32
20
16
15
1
13
9
23
14
17
25
9
6
45
13
50
3
13
2
5
2
29
39
19
10
9
26
5
9
19
5
1
38
22
91
10
11
59
1
12
1
6
9
9
66
2
3
13
16
2
27
52
3
14
38
2
7
26
8
19
4
6
31
32
18
2
18
11
1
8
4
7
7
4
15
9
2
3
9
16
1
6
9
20
26
59
5
94
2
6
28
15
12
46
8
7
27
1
28
4
4
4
13
18
14
14
17
22
2
14
5
20
1
2
17
13
4
5
8
46
15
1
21
15
10
1
5
10
16
26
4
10
2
15
1
4
10
12
13
19
13
9
43
13
1
6
9
20
4
16
1
10
7
15
67
4
1
69
21
21
4
29
25
4
2
5
2
28
6
21
1
4
4
27
4
3
3
54
7
3
37
2
6
8
4
24
2
4
4
15
2
34
3
2
1
16
1
7
2
6
3
24
2
11
14
37
5
13
1
53
2
15
8
2
9
25
35
42
2
25
31
15
3
28
3
6
11
1
25
19
12
10
29
5
6
11
1
13
7
6
38
2
13
7
7
9
43
10
7
46
9
12
11
32
15
1
5
8
6
4
2
30
10
36
10
17
20
3
38
7
11
2
3
17
3
9
14
3
39
10
32
28
17
3
11
6
10
4
12
7
14
10
34
6
3
23
6
16
74
18
37
28
27
31
17
10
14
16
13
3
25
6
4
27
5
11
2
2
6
23
48
5
4
6
30
12
12
39
3
110
15
13
5
6
5
27
2
9
26
10
10
4
9
44
25
4
8
24
4
5
3
14
60
5
19
5
6
5
9
6
10
4
6
66
4
16
8
74
26
3
7
5
10
5
25
5
4
1
16
6
12
8
23
9
2
28
1
2
1
1
42
82
55
31
6
8
51
25
1
7
17
25
39
12
22
8
4
6
4
11
2
17
4
15
20
41
9
3
17
24
13
16
2
5
14
50
3
12
3
1
40
7
3
2
24
52
49
1
9
16
4
30
12
97
38
18
38
3
17
4
1
16
6
55
8
41
1
18
12
15
3
20
29
24
11
22
2
7
77
2
13
10
3
23
7
23
8
2
1
6
9
3
7
11
18
4
6
17
14
6
9
14
14
1
17
1
14
3
2
8
2
24
10
7
2
35
11
9
9
4
9
11
1
4
1
28
6
5
10
7
46
9
4
31
15
6
17
48
35
25
29
27
57
5
13
18
4
30
3
12
4
23
3
14
24
11
2
10
10
7
43
27
17
1
26
27
33
44
13
5
23
59
1
22
11
42
8
66
2
5
3
11
13
19
6
35
11
44
12
16
30
10
3
16
39
1
2
10
8
2
20
3
10
6
18
8
46
6
2
6
25
1
1
6
38
1
4
13
2
11
20
10
81
13
1
29
4
5
18
15
39
4
23
19
9
23
11
11
12
39
12
2
10
4
1
3
71
7
5
23
13
14
12
1
59
49
13
31
23
34
44
6
15
8
8
3
36
9
15
9
12
37
18
13
9
9
1
33
3
19
2
12
3
16
12
9
6
6
26
40
31
10
27
3
9
9
28
43
32
4
19
16
10
3
14
9
2
1
4
22
23
47
3
4
5
2
37
3
2
4
24
16
18
50
3
34
13
7
15
16
8
5
33
96
21
8
8
3
2
5
38
5
23
22
25
3
6
24
2
20
6
98
9
29
11
45
46
15
8
31
4
84
26
54
25
31
32
4
37
9
2
9
14
1
7
1
10
2
3
20
7
6
2
9
19
9
30
7
14
5
55
6
14
4
7
18
32
1
23
41
16
70
6
7
10
6
1
18
50
106
1
6
16
3
3
1
30
23
1
13
7
2
15
22
5
3
3
7
12
23
8
1
16
17
22
4
22
15
2
66
51
1
10
25
4
17
53
25
4
9
3
13
16
30
11
4
16
12
1
9
9
5
3
26
14
49
2
33
8
2
6
31
74
11
11
2
18
20
49
20
5
3
5
20
7
6
71
15
8
25
1
24
19
12
1
4
25
15
18
1
4
31
32
4
6
43
3
41
32
24
15
8
3
13
16
19
8
111
16
11
80
6
7
2
11
37
13
14
42
41
3
104
21
4
15
22
19
31
4
5
204
12
36
2
8
19
7
19
4
1
11
5
11
3
31
2
4
17
4
8
16
3
11
1
16
13
5
9
16
2
1
3
1
84
8
5
23
2
16
9
27
22
63
3
22
2
2
1
20
7
11
4
9
36
8
9
17
44
19
2
2
7
12
31
28
4
5
1
2
8
44
5
34
12
21
14
19
11
1
6
31
24
6
52
18
4
3
3
40
5
7
18
5
6
1
4
11
4
62
26
10
6
25
22
5
1
1
4
5
14
24
4
4
12
1
7
21
27
7
2
5
10
1
23
5
2
4
14
21
14
17
4
5
13
11
15
1
4
55
22
12
9
35
5
3
20
11
10
68
9
2
14
21
1
1
5
1
27
14
17
15
6
4
13
1
4
6
4
1
14
3
16
2
42
4
21
2
10
7
38
15
19
12
1
4
8
19
11
4
7
39
41
4
28
29
34
4
3
3
5
18
26
23
10
13
38
6
8
34
4
35
19
12
18
47
3
11
50
41
26
5
30
1
4
11
4
33
3
5
30
1
6
65
8
39
48
2
7
7
6
4
17
10
17
40
8
10
13
34
6
10
5
7
1
14
5
12
20
19
1
23
2
8
11
6
4
2
17
1
8
14
18
45
9
9
5
4
2
8
35
12
23
24
64
3
7
33
23
13
96
3
22
21
1
179
27
26
9
10
7
17
2
22
4
40
18
14
25
22
25
23
8
19
7
11
23
2
1
8
50
8
2
42
2
44
1
22
14
41
16
4
4
20
22
33
20
7
3
2
24
15
7
11
6
4
22
10
8
4
30
13
4
51
1
5
8
3
17
2
2
4
18
27
7
36
7
5
16
4
9
9
64
43
2
3
14
12
93
4
6
3
3
12
11
6
1
22
1
11
32
19
1
8
13
2
1
18
14
17
1
11
6
3
4
2
13
2
25
3
3
1
38
1
8
5
2
21
14
34
5
3
8
5
41
11
4
3
41
5
2
17
16
4
41
6
23
33
11
10
26
21
1
44
24
1
27
31
39
1
5
21
4
9
42
10
11
22
16
12
48
7
5
24
5
19
3
3
16
30
1
7
29
21
2
37
8
17
9
14
1
15
24
8
2
30
41
1
12
22
24
29
19
14
33
13
2
1
44
20
12
5
1
10
8
25
22
31
6
3
36
2
20
51
10
9
21
12
18
11
14
17
14
10
47
28
5
2
6
62
3
13
3
7
49
18
3
41
10
61
6
1
21
8
1
26
2
10
4
18
8
48
47
34
6
2
8
17
11
12
6
1
24
15
5
2
27
46
68
7
47
29
2
15
13
21
4
11
48
15
10
4
16
26
8
3
2
22
7
10
6
50
6
6
2
2
51
25
5
12
7
4
36
8
19
19
54
13
3
39
9
11
1
5
40
50
32
11
5
8
39
19
9
8
19
1
5
10
22
32
11
61
91
18
2
16
5
24
40
11
17
40
21
7
13
11
1
12
12
1
1
9
25
6
49
6
7
3
13
1
12
4
28
7
29
3
17
12
5
15
28
28
4
10
9
1
6
28
17
9
27
5
13
2
9
11
17
33
5
89
5
39
28
18
26
1
4
16
27
14
10
11
27
6
75
13
1
9
23
5
37
11
2
11
15
31
10
12
1
3
10
5
7
10
16
11
65
20
8
64
35
13
21
31
8
17
39
8
7
27
20
2
3
9
7
11
3
13
1
6
7
42
38
28
18
9
29
24
18
4
21
1
21
9
3
41
5
25
2
51
15
3
6
2
1
8
5
47
6
3
42
1
5
10
6
26
6
18
8
5
4
31
23
5
41
3
7
20
20
3
3
21
1
41
4
19
29
29
4
12
29
9
13
9
38
4
117
1
4
27
14
38
4
8
6
33
5
10
13
6
50
1
6
31
4
12
3
8
48
12
46
76
21
14
38
8
19
24
28
20
4
15
38
16
45
5
3
2
1
15
6
15
15
2
25
31
12
28
11
1
27
12
6
30
4
8
9
1
17
12
9
24
8
40
34
4
15
11
20
31
9
37
27
29
14
21
2
19
4
5
12
36
6
2
20
14
7
15
11
85
21
1
18
7
7
51
11
31
11
2
3
17
23
22
43
21
2
57
6
33
14
9
3
2
3
42
95
14
18
4
1
23
3
32
85
4
43
22
8
3
2
8
25
10
1
24
9
10
10
2
15
1
3
8
6
64
19
1
6
3
8
35
4
17
5
2
3
8
7
1
4
3
1
2
56
3
13
15
3
3
17
18
1
3
12
22
4
23
12
41
6
5
33
6
6
18
2
19
21
30
22
3
4
11
20
7
23
10
5
4
54
127
10
7
6
7
1
8
5
11
8
29
3
4
1
15
27
10
15
4
2
10
10
6
4
16
4
14
3
10
4
21
13
8
1
29
14
6
28
20
3
29
19
6
9
19
7
84
10
28
15
24
15
45
14
3
4
59
41
10
26
21
26
2
17
29
18
13
4
6
52
10
21
9
35
40
103
16
12
19
38
67
40
3
9
35
47
3
6
20
30
44
84
7
8
23
10
6
7
1
7
32
56
3
4
15
6
45
24
3
9
85
19
16
15
74
24
33
29
67
8
6
2
6
9
14
8
56
17
32
15
34
12
43
100
12
11
9
37
9
15
6
2
30
17
3
29
12
1
14
27
40
2
3
21
13
50
14
1
23
6
9
9
9
26
10
1
4
55
2
5
25
33
4
4
57
46
2
23
19
24
16
9
4
11
7
2
8
3
12
6
5
4
7
1
6
16
33
1
2
25
4
4
23
2
18
30
37
1
24
22
18
8
14
37
22
3
38
6
3
12
1
3
2
10
5
7
3
5
17
5
13
51
6
20
62
15
20
43
5
7
17
43
12
10
17
22
12
59
30
8
10
4
1
3
19
34
5
20
18
3
87
2
2
6
19
21
3
19
16
5
29
24
22
3
16
22
1
1
34
14
5
28
1
16
6
4
4
31
11
30
26
4
2
16
12
3
74
14
38
22
9
67
1
1
4
3
57
5
3
41
2
8
14
8
1
10
1
39
1
9
20
11
5
14
7
1
7
2
69
26
11
11
11
11
12
10
7
5
32
1
14
2
17
4
7
1
13
37
10
18
18
18
3
14
7
4
59
26
4
19
92
16
1
3
3
4
39
10
21
6
5
24
11
14
23
15
24
2
72
89
46
1
3
15
3
30
7
1
21
8
7
5
15
17
5
22
8
18
9
16
3
10
17
7
2
23
12
9
35
1
17
7
14
4
22
1
3
12
3
73
7
8
15
39
29
4
1
6
17
1
12
80
6
7
4
10
92
7
6
36
5
28
13
9
2
8
42
15
3
3
15
2
18
27
34
11
40
17
31
8
29
1
27
4
1
2
8
11
8
3
25
8
1
14
39
4
4
8
10
10
11
1
18
5
13
3
4
7
5
9
7
27
19
3
20
3
5
21
2
43
1
12
28
9
8
25
6
11
2
14
4
20
27
4
32
16
11
4
36
14
3
1
3
30
1
18
7
60
23
15
4
10
10
49
8
4
23
41
6
40
3
8
10
1
3
3
6
6
14
3
2
1
1
4
7
10
5
5
12
23
11
3
2
17
46
1
10
4
8
39
9
26
7
6
20
26
7
30
6
19
11
23
12
8
34
29
1
2
8
30
5
1
5
67
1
17
14
17
3
2
4
12
9
1
1
32
4
10
16
1
20
11
1
37
22
52
16
13
23
14
7
48
20
30
29
7
7
9
25
9
33
42
7
7
8
29
19
14
35
34
19
31
26
14
2
6
14
8
29
39
2
18
12
1
17
8
20
43
33
4
5
8
5
11
37
9
4
21
19
10
18
10
1
1
5
5
14
15
12
26
5
7
9
12
2
75
3
11
31
4
9
6
26
7
35
5
20
1
16
5
5
11
4
6
2
22
21
6
2
20
9
21
1
10
53
26
3
12
1
34
12
2
33
42
4
2
10
1
4
61
1
14
35
8
7
17
22
26
5
6
14
1
16
17
3
5
7
1
6
18
10
14
5
13
13
18
15
4
9
49
24
24
15
16
27
5
10
24
39
4
11
25
21
17
7
1
3
2
14
21
18
8
28
13
58
4
54
5
31
1
21
12
20
6
8
22
6
2
14
48
4
3
10
16
1
6
8
2
16
1
5
33
3
9
5
28
4
19
2
6
3
10
20
5
1
15
5
51
1
40
31
7
42
7
10
3
6
81
8
49
16
1
5
15
9
15
5
17
5
1
10
43
27
8
2
1
19
7
15
1
5
1
1
17
1
6
1
2
11
4
1
8
62
3
6
16
6
2
25
39
35
1
11
17
14
1
2
15
5
8
21
24
8
9
2
17
23
28
30
23
21
41
31
44
25
2
25
3
11
10
9
6
10
6
19
39
21
21
22
14
1
23
2
23
5
1
4
9
2
2
1
24
2
9
9
68
7
13
19
44
12
7
3
7
10
15
53
48
11
4
4
18
6
21
22
27
1
24
4
1
6
5
23
2
6
9
2
1
7
4
11
2
15
1
6
21
23
21
11
17
2
25
6
3
1
3
9
16
1
11
40
6
3
3
5
10
20
1
3
1
4
10
31
9
14
22
43
21
4
5
6
1
23
12
37
1
2
37
33
12
68
33
18
4
8
4
9
6
20
27
8
2
6
12
11
19
13
11
28
6
36
2
31
10
8
33
4
2
3
6
72
9
7
13
15
8
20
6
12
12
14
3
35
2
3
1
6
35
13
7
70
20
9
85
7
14
10
36
6
10
2
25
7
8
94
10
7
4
3
8
1
7
13
11
5
31
7
29
5
11
31
1
2
16
22
7
6
29
33
21
14
2
11
10
9
8
5
5
9
4
34
5
19
7
6
44
9
3
14
14
5
1
14
3
8
15
5
18
4
7
10
1
23
2
45
8
11
25
4
6
1
13
11
30
5
1
10
8
5
8
10
28
20
13
24
8
48
5
17
9
4
7
28
10
24
28
11
17
3
17
21
19
7
17
1
3
33
5
1
22
1
27
2
31
27
17
58
1
8
35
11
10
6
8
4
11
39
40
2
10
6
3
2
27
28
18
8
68
4
17
2
13
36
18
5
17
15
19
21
11
46
55
15
2
6
11
48
5
52
75
5
11
5
3
6
12
42
32
9
1
58
6
20
3
69
5
14
4
12
8
6
6
2
19
76
36
1
15
13
33
26
15
37
11
3
2
18
5
69
10
48
32
6
7
4
13
8
17
2
86
1
2
7
3
19
19
23
40
3
6
1
10
3
4
43
5
21
3
32
2
9
11
36
1
6
1
1
2
6
13
1
8
30
2
31
71
21
2
31
12
25
53
10
58
10
40
2
1
4
8
6
18
26
24
6
27
8
5
15
12
7
1
6
32
3
1
5
28
5
2
11
6
3
4
9
2
24
11
12
8
4
2
7
9
95
10
7
22
8
82
37
12
4
26
91
4
11
7
30
4
80
17
8
13
12
2
1
3
17
19
16
4
4
4
32
4
3
8
31
18
5
1
4
3
18
5
15
15
3
50
58
1
54
21
28
8
2
29
30
3
41
25
17
5
2
13
42
8
46
12
6
5
14
58
12
68
3
9
10
4
7
18
39
16
11
3
4
10
5
13
24
3
1
5
26
31
2
15
21
49
40
9
8
11
8
1
6
25
6
216
2
12
47
34
9
5
12
33
7
30
12
17
4
15
1
4
6
11
8
1
4
2
12
21
5
1
5
3
27
9
23
4
8
38
25
10
5
4
4
1
8
12
6
32
8
22
23
2
4
3
14
6
34
15
40
19
14
47
2
2
7
1
3
9
24
1
21
8
25
18
8
1
33
2
4
4
20
27
10
3
7
1
10
34
14
16
17
5
12
6
11
10
21
13
3
22
97
9
4
80
5
122
9
5
22
3
9
6
17
8
40
5
3
11
32
6
43
6
59
1
2
4
3
2
35
9
12
7
42
53
36
6
52
4
10
32
1
3
7
30
10
40
14
14
15
3
5
7
25
21
19
8
14
88
6
11
1
8
59
16
2
25
8
9
30
83
10
5
2
1
7
2
13
3
4
2
34
1
6
2
7
32
15
12
27
13
31
5
7
35
2
4
29
5
13
10
25
12
10
36
11
9
38
2
4
16
14
2
10
28
1
3
8
38
32
19
3
14
2
15
13
3
51
4
23
7
2
2
1
15
32
31
30
14
25
6
16
10
16
4
8
73
16
10
3
19
12
2
37
1
8
3
14
9
1
148
9
2
29
6
20
11
2
9
60
7
14
3
34
26
5
23
21
15
4
11
3
17
24
3
33
47
26
28
7
16
5
2
19
22
12
38
18
14
25
7
4
2
5
10
17
11
1
5
81
17
13
2
31
9
7
9
4
15
10
3
6
1
18
8
3
7
5
7
2
34
1
8
2
14
1
14
36
38
3
1
87
18
13
2
15
7
2
8
7
6
22
4
40
20
1
33
5
13
19
15
9
19
7
5
7
36
18
2
22
3
1
8
22
6
8
33
8
10
6
12
27
19
1
24
6
40
22
10
14
7
5
32
42
16
2
52
7
38
12
18
2
14
23
2
60
2
27
8
4
16
4
18
6
45
31
4
46
12
21
18
33
10
10
19
5
4
8
19
20
13
5
5
4
31
1
16
2
5
5
8
10
13
32
24
5
25


==> plots/hist/log,alpha=5.txt <==
2
26
49
6
1
17
22
8
9
6
15
6
8
14
14
3
29
4
10
1
18
1
2
30
8
1
9
23
5
34
20
27
12
3
8
2
5
10
8
42
17
8
21
1
8
12
2
6
5
10
24
25
14
14
1
31
1
19
10
7
16
5
2
15
17
1
1
5
53
30
17
6
18
29
10
2
23
1
25
11
12
1
3
31
3
124
11
9
5
36
69
4
18
3
17
99
16
10
14
38
13
6
6
11
43
36
32
5
13
3
4
45
4
3
2
4
43
5
2
2
21
34
2
7
15
1
21
24
3
9
67
3
19
33
32
20
7
113
22
45
12
4
40
13
2
26
2
6
10
211
22
37
9
4
13
9
23
2
11
6
2
39
4
1
7
3
7
6
60
3
12
1
5
50
11
45
17
139
8
4
5
9
2
12
7
1
21
15
14
15
3
11
16
4
26
8
4
56
2
13
4
6
2
3
8
22
13
3
4
5
17
6
4
26
13
6
22
8
1
24
4
7
2
9
30
4
10
4
4
1
4
8
19
7
121
1
3
3
6
6
17
88
22
45
2
18
5
2
10
55
4
4
23
3
1
27
1
3
1
2
7
11
3
10
5
27
31
30
5
10
18
12
10
4
3
5
7
1
17
3
31
34
14
31
47
9
8
10
6
1
8
25
2
28
4
17
15
13
4
40
8
2
29
10
28
21
3
11
20
168
30
13
6
22
14
1
21
20
6
13
16
3
7
4
17
21
10
14
37
4
5
80
15
6
8
13
13
3
22
13
18
16
29
5
1
27
2
3
2
5
6
4
2
24
24
51
2
38
22
14
5
13
1
1
11
3
4
8
7
7
38
46
30
35
16
10
38
6
13
3
6
2
5
14
13
1
8
6
5
3
14
1
18
33
8
25
4
25
13
5
32
7
4
9
2
14
10
25
43
2
1
11
20
1
10
12
53
24
4
7
2
12
4
6
4
10
1
4
3
1
2
6
42
25
15
31
18
22
35
7
29
1
5
22
19
8
1
3
1
12
3
31
6
6
17
16
6
3
10
33
1
11
25
5
53
4
24
89
3
9
24
16
2
18
4
6
2
1
13
3
24
2
12
21
40
4
6
2
32
3
14
69
9
22
68
11
3
3
14
18
9
11
8
16
14
4
6
2
10
17
17
2
23
36
25
6
1
22
11
1
1
6
10
14
55
42
41
3
6
15
14
9
2
7
4
5
1
8
5
1
8
12
22
5
14
27
21
6
20
12
15
20
12
7
25
1
4
4
3
22
98
26
8
7
50
20
9
1
2
25
106
15
30
3
3
14
1
4
8
21
14
11
72
3
2
4
1
18
6
8
1
1
10
27
26
9
18
40
20
59
20
40
23
34
5
9
8
27
2
1
17
30
39
13
10
5
7
10
19
12
4
1
1
17
2
7
7
40
5
8
53
8
34
28
37
24
2
18
4
10
2
15
27
6
19
3
9
41
65
33
1
9
4
13
44
2
3
15
32
1
11
15
14
7
1
25
28
3
1
35
23
4
33
2
6
9
38
7
17
39
5
10
20
18
47
1
43
66
17
1
12
14
14
14
7
60
2
14
1
8
33
11
18
38
11
5
6
8
21
10
1
24
35
7
2
16
15
20
27
47
25
19
20
8
20
25
13
48
13
36
10
7
8
4
25
3
2
17
10
1
14
30
9
11
2
5
4
10
8
6
9
4
44
29
9
20
9
6
3
12
2
5
19
10
16
1
1
3
11
9
1
58
3
14
14
6
5
15
7
9
1
28
33
7
7
2
7
29
13
6
6
2
37
6
7
15
11
6
6
11
4
24
16
1
15
8
21
54
1
6
14
9
60
9
8
8
17
10
2
18
1
2
16
2
20
33
9
4
2
19
11
8
27
5
8
22
16
2
30
1
75
12
42
3
11
22
20
23
1
4
13
6
23
8
27
3
2
2
3
5
10
14
40
6
19
1
11
8
8
5
7
1
88
29
1
7
6
25
10
3
1
5
22
7
9
7
15
7
16
46
9
28
11
29
1
16
3
4
40
12
1
27
15
3
1
3
14
1
7
28
5
10
4
21
4
16
17
16
10
14
31
10
68
3
6
2
37
2
38
29
28
15
8
12
8
19
3
5
2
5
4
18
18
9
37
20
7
7
15
43
8
12
10
1
9
27
5
3
2
37
11
1
4
53
4
3
24
174
6
24
16
40
11
50
2
18
2
27
19
12
1
1
5
15
1
25
4
41
6
2
7
11
7
4
6
3
16
28
13
2
6
117
35
6
19
13
6
1
14
18
104
15
9
5
6
1
20
9
3
10
11
3
5
19
30
61
5
19
7
25
17
2
4
11
1
17
69
5
19
16
12
1
17
28
7
24
38
6
2
5
5
41
15
5
1
39
12
2
21
19
1
3
12
10
95
34
19
1
52
1
12
29
24
8
3
16
3
42
6
2
2
5
7
3
33
21
9
14
12
8
3
4
54
3
12
6
8
67
3
4
9
13
22
5
13
13
1
23
13
2
51
16
10
5
3
3
47
103
8
19
28
12
9
6
38
4
4
22
52
10
24
6
19
9
6
1
135
164
3
38
19
37
20
12
2
6
33
7
2
3
68
28
15
24
20
7
2
27
3
3
2
1
2
5
1
1
4
1
9
22
14
4
14
13
13
4
8
8
9
2
3
60
20
5
3
14
17
7
7
11
16
5
1
4
50
39
1
41
23
20
40
6
6
1
15
3
11
34
6
3
11
28
52
10
1
4
11
36
9
3
28
23
29
46
11
1
5
5
21
89
1
1
5
15
11
2
4
35
11
22
31
10
10
24
2
2
1
2
1
13
2
21
20
8
27
27
21
13
15
14
86
4
8
35
15
8
29
14
2
13
16
3
20
5
3
64
29
5
20
10
3
4
6
5
28
20
6
1
43
5
11
2
47
30
35
1
7
2
9
5
11
22
6
1
2
26
14
40
1
30
1
5
28
1
23
10
68
3
20
13
5
27
37
23
5
4
1
5
1
16
42
7
36
42
1
4
30
4
17
32
3
28
23
6
4
26
2
40
2
1
3
2
2
12
11
21
25
23
12
9
1
5
11
35
9
1
6
18
1
35
97
2
6
1
7
42
15
3
30
2
3
16
10
20
15
3
5
28
8
13
24
3
33
6
4
2
8
13
19
4
4
29
17
2
20
14
22
12
4
18
10
5
25
3
18
11
5
26
9
15
10
8
16
7
13
4
10
8
36
25
3
1
20
2
6
3
7
4
9
36
13
1
15
4
10
22
6
10
33
38
9
1
2
2
38
59
3
28
14
6
10
39
9
3
6
21
39
1
1
23
68
41
18
26
9
17
9
19
7
7
7
17
30
21
6
14
28
5
15
32
69
6
23
35
8
3
1
9
16
45
26
50
38
12
5
62
55
9
6
33
18
29
9
4
28
20
8
32
20
6
3
32
3
17
13
2
3
5
3
3
13
11
5
30
3
3
4
7
11
27
6
10
2
8
22
3
20
10
29
5
70
1
6
25
58
24
4
60
41
1
35
1
23
30
46
1
2
43
28
1
11
2
9
27
12
16
11
13
1
31
28
15
25
11
99
17
34
14
125
29
1
8
31
17
2
3
11
32
14
63
87
5
40
3
73
12
17
2
11
1
20
17
1
12
104
31
40
21
4
26
8
55
14
41
16
11
7
10
13
34
22
46
31
9
50
28
42
18
29
10
27
10
10
25
11
2
10
113
11
2
13
7
12
54
7
7
2
8
8
21
11
2
64
53
4
3
8
1
9
2
37
8
4
43
48
28
3
4
7
2
15
9
17
7
19
8
99
5
41
35
65
7
6
88
5
8
39
12
4
18
15
1
20
6
30
1
61
4
9
30
23
11
6
3
9
13
2
1
10
33
2
29
10
29
1
32
14
10
9
14
3
1
13
2
22
13
14
6
29
9
18
7
10
16
3
4
25
88
2
45
15
10
24
35
30
5
14
2
10
16
2
6
4
6
3
9
6
2
2
43
35
6
13
45
6
1
333
20
50
24
7
7
36
18
1
1
6
21
3
22
27
19
7
28
3
5
21
1
6
7
37
25
7
7
3
49
7
8
5
10
16
1
9
27
10
1
20
1
57
8
20
7
1
27
5
8
13
1
10
2
4
9
10
18
6
24
4
2
9
1
1
17
30
61
32
16
2
23
2
8
4
5
10
3
7
25
61
12
10
10
46
20
8
22
145
11
4
18
13
40
1
12
2
2
6
9
11
13
33
36
2
3
2
18
2
14
9
9
10
5
8
30
25
4
9
14
3
48
1
12
12
5
10
10
19
3
87
14
3
8
3
24
28
125
1
2
20
15
7
6
31
3
3
1
191
7
40
9
29
3
28
7
7
10
51
6
3
47
5
10
6
7
48
10
9
19
21
9
11
22
5
22
2
14
1
2
13
32
15
5
7
6
1
2
1
4
22
4
5
14
8
39
1
76
59
48
3
7
55
3
22
9
15
53
2
11
10
16
7
12
1
22
35
7
8
18
6
11
15
31
5
26
6
17
1
10
18
9
2
2
3
39
2
20
7
4
3
2
12
13
21
1
8
32
6
29
6
11
8
11
50
1
18
8
1
3
10
36
11
3
5
28
88
8
25
21
3
20
8
8
5
50
7
8
21
5
2
24
73
11
61
23
8
13
4
13
26
39
7
20
9
13
4
16
1
51
3
6
105
10
5
1
21
7
26
3
4
1
51
4
12
88
10
21
1
21
47
1
8
1
3
16
6
29
17
32
3
1
12
2
21
13
17
1
9
4
17
26
15
10
2
5
1
22
61
23
2
12
9
14
14
4
5
2
16
11
113
7
13
23
7
13
12
5
6
15
31
2
27
21
11
27
21
15
4
72
7
68
13
3
17
5
11
2
45
14
20
25
21
6
14
4
5
4
4
51
10
23
12
7
5
6
6
74
3
44
6
18
20
5
20
3
15
38
6
18
14
13
6
8
70
2
50
12
9
5
8
8
60
3
8
3
18
8
10
9
22
7
8
12
11
16
14
29
16
12
5
26
6
15
18
1
7
8
3
3
34
58
10
19
6
2
53
22
5
2
43
5
17
21
4
5
6
1
8
5
3
4
17
9
7
6
4
9
3
8
21
1
49
1
2
9
45
17
2
1
5
3
20
21
48
24
11
18
9
3
4
7
2
4
19
9
2
25
25
37
10
1
8
20
10
26
26
13
7
15
1
12
63
19
3
45
10
2
26
2
3
9
18
1
5
36
8
19
2
7
12
63
5
18
10
17
5
24
26
11
9
5
101
3
21
2
18
1
21
39
20
68
1
5
3
3
65
8
17
4
14
16
26
8
24
18
11
15
16
60
2
18
2
17
41
7
11
29
17
35
13
22
13
12
3
19
6
13
7
21
13
14
4
10
9
7
33
2
37
5
26
2
62
13
8
16
1
5
7
15
58
64
18
40
31
12
16
46
18
10
1
100
11
12
20
31
42
3
2
14
10
1
63
20
13
18
3
8
55
47
18
11
16
19
10
7
13
4
86
31
18
3
9
1
21
4
3
118
29
1
59
9
30
35
26
8
73
19
1
4
2
3
28
72
6
3
9
7
28
5
6
16
3
9
34
29
1
16
29
3
7
7
7
8
47
49
7
67
5
1
6
21
8
11
12
6
6
35
22
43
11
7
85
6
6
16
3
3
1
1
1
11
3
5
12
2
15
18
4
14
26
18
3
2
6
42
5
3
36
7
1
1
46
15
11
14
15
5
5
45
13
1
127
7
3
13
9
7
10
47
40
71
6
4
4
1
1
8
18
28
13
21
1
8
17
11
22
41
7
7
3
8
50
4
14
15
2
18
10
3
15
6
1
19
25
9
3
24
21
5
10
1
5
31
90
77
10
17
55
3
5
1
2
39
44
6
12
5
2
1
2
2
1
8
1
22
39
2
19
1
4
12
32
5
8
92
12
2
17
29
52
30
2
3
145
15
33
120
15
7
27
17
8
15
19
14
82
28
1
10
8
14
24
5
28
2
3
20
5
27
13
8
24
12
2
24
2
1
8
10
9
1
5
8
7
2
23
8
15
11
6
27
38
11
27
4
9
17
5
2
1
8
29
6
2
3
4
14
16
4
17
12
44
6
14
158
7
18
3
12
14
3
1
3
23
23
3
4
8
11
17
29
14
10
1
6
1
4
29
26
12
8
17
8
88
17
9
10
20
5
1
2
11
5
20
1
2
71
6
13
41
6
33
4
5
19
12
18
6
37
45
4
5
2
1
99
11
4
49
2
8
1
3
34
4
11
2
16
3
1
7
1
64
12
7
2
4
10
65
20
13
16
4
16
6
28
17
3
26
12
37
16
8
26
2
4
32
32
6
6
5
24
29
4
5
1
13
36
27
26
28
10
7
19
50
12
15
1
11
16
2
35
37
20
17
2
26
5
9
29
15
1
1
22
1
7
18
23
3
10
6
8
18
10
5
23
21
10
4
3
36
84
6
21
9
15
29
5
4
12
11
1
2
20
32
24
17
10
12
4
18
23
94
2
1
9
14
24
14
13
3
10
5
3
5
9
31
19
154
1
28
70
6
5
22
24
8
24
3
5
55
1
15
18
22
13
4
3
4
17
4
4
14
3
1
1
7
25
22
2
15
2
47
8
4
23
18
15
5
9
1
12
2
17
6
120
12
6
27
4
13
142
12
7
26
6
2
11
16
7
13
17
8
5
1
1
5
1
29
5
8
121
3
10
11
5
16
8
92
5
15
18
33
6
7
6
5
2
11
4
60
3
1
2
25
4
15
56
14
21
12
4
34
1
1
7
1
1
33
17
10
27
7
11
2
14
40
51
12
8
11
11
22
12
23
28
12
24
6
6
2
62
6
13
65
7
4
20
25
21
11
3
5
4
1
17
5
2
2
206
18
8
3
2
26
24
5
10
2
8
4
5
31
1
2
4
21
14
10
15
3
10
9
1
31
23
63
8
4
2
18
34
38
5
3
15
1
9
4
4
6
1
43
7
33
3
3
2
14
1
4
13
2
3
6
3
6
23
7
10
7
14
6
3
4
3
13
25
27
3
11
10
5
8
30
1
3
8
5
4
3
4
33
49
16
8
1
17
45
1
4
12
18
6
11
22
4
20
13
8
15
35
77
4
3
2
2
7
7
3
3
17
9
15
18
2
11
1
2
7
1
2
19
60
8
8
20
8
5
24
6
2
8
10
20
6
7
61
21
3
4
3
5
18
9
19
5
14
20
3
7
72
3
44
6
7
17
20
6
1
5
2
7
4
19
43
5
49
3
3
12
6
16
19
12
5
21
5
9
14
2
23
9
14
4
15
22
3
15
25
1
7
9
6
23
8
30
14
45
3
12
44
7
20
32
23
3
25
1
36
5
4
14
49
5
13
3
13
10
1
34
12
2
3
17
15
3
6
7
15
1
27
4
34
15
6
11
73
9
26
5
7
16
26
6
3
19
4
40
5
6
10
18
32
18
32
1
14
2
1
15
3
11
4
12
7
22
14
25
37
16
16
9
20
19
1
36
12
6
6
5
15
46
4
5
1
14
26
1
28
26
31
24
9
19
1
9
9
17
11
12
3
5
4
45
11
11
16
19
20
48
13
9
206
84
12
1
3
25
5
3
6
4
66
1
28
16
6
1
4
20
6
9
1
3
16
17
1
8
4
7
42
1
43
35
8
57
16
5
5
52
5
28
8
2
2
1
18
13
36
11
1
2
9
23
3
8
36
32
1
62
8
12
14
14
10
11
14
27
1
4
14
22
3
4
5
3
8
11
7
4
1
11
10
7
9
2
7
5
12
2
52
5
1
13
16
9
29
4
3
2
1
4
61
5
69
19
3
18
8
17
41
15
31
1
2
10
56
70
94
31
21
4
9
13
16
8
45
2
11
44
8
79
14
9
10
48
1
3
6
7
59
1
5
14
6
47
23
7
4
1
14
3
13
19
24
7
33
18
6
9
13
1
1
126
9
20
13
30
3
23
2
2
18
57
1
27
14
11
6
8
41
29
14
18
61
2
20
8
7
3
14
33
29
2
35
14
4
13
29
34
1
9
2
18
42
24
4
27
14
18
27
5
4
21
18
7
9
1
28
4
28
7
2
6
16
9
51
28
16
9
8
93
7
18
10
8
1
10
4
17
9
1
11
28
62
77
3
1
6
6
18
3
21
71
8
9
10
38
6
15
4
6
2
6
18
27
16
43
18
7
6
11
27
26
1
17
3
12
1
12
3
1
3
1
36
16
14
7
1
14
6
14
5
4
24
9
13
51
24
1
13
15
15
27
25
17
15
4
27
17
10
8
1
2
5
22
16
2
89
2
26
8
12
17
18
4
1
5
31
16
5
2
2
9
11
5
3
3
30
12
10
25
7
20
28
32
29
6
36
5
12
7
4
13
4
1
3
6
7
3
46
7
20
33
11
7
30
30
11
22
8
10
8
12
4
1
5
22
9
28
8
4
20
2
28
1
14
17
8
19
34
10
32
21
9
5
31
1
2
5
5
20
7
22
4
2
1
20
45
226
7
24
47
10
5
4
12
12
9
10
5
3
20
5
14
9
7
23
4
11
4
7
35
7
49
30
2
34
15
36
18
20
18
10
7
4
6
1
21
30
22
7
10
9
16
10
1
4
17
18
4
3
27
3
12
2
6
2
17
10
4
10
12
33
84
22
24
101
3
2
13
18
3
3
1
3
3
10
10
10
18
8
5
29
11
23
1
11
6
13
13
72
5
8
13
24
34
4
2
13
7
19
4
4
15
9
4
2
35
42
4
13
1
28
13
11
16
10
23
7
24
1
26
9
15
11
4
3
3
6
17
13
18
16
18
11
10
70
5
3
2
72
7
11
9
8
6
16
7
46
25
7
2
35
30
2
10
13
10
17
9
3
17
60
9
1
5
29
21
21
1
7
6
7
2
4
3
11
4
11
20
27
21
8
4
1
3
31
16
7
6
4
45
9
14
8
6
14
2
19
4
54
31
9
28
69
5
10
50
8
1
14
5
18
8
42
73
18
2
36
11
5
7
38
20
22
11
2
11
2
15
1
7
6
29
5
31
5
8
6
5
1
7
11
9
8
26
15
18
2
2
7
1
5
3
23
12
8
21
1
9
27
10
18
1
8
17
4
1
48
6
5
3
1
26
22
60
23
9
4
29
7
27
3
25
15
15
2
5
4
68
7
10
4
3
5
2
5
7
3
146
1
7
4
8
4
4
3
11
33
5
4
5
15
13
7
4
8
27
1
6
51
28
23
27
76
25
16
10
10
52
89
3
10
30
29
10
15
1
7
4
6
19
1
3
24
1
13
11
186
6
39
11
7
13
4
23
4
12
28
41
6
14
6
11
22
37
20
15
3
32
10
16
15
18
47
1
2
9
21
30
54
4
5
11
12
2
2
38
18
26
17
37
8
22
38
6
6
7
43
22
2
67
2
6
14
41
46
21
16
4
12
4
6
6
31
56
2
19
2
62
32
6
33
3
2
12
8
12
5
4
13
64
6
5
1
1
22
15
21
29
18
6
2
14
1
26
22
13
26
25
30
4
33
82
1
6
7
16
12
2
4
26
2
7
7
19
26
65
1
53
2
10
6
1
2
5
12
2
1
55
22
2
41
31
8
40
56
7
41
9
3
5
1
1
10
5
6
7
35
5
4
43
9
3
20
59
2
3
13
13
1
5
45
6
17
9
16
6
8
5
49
18
7
24
118
12
11
38
2
25
12
19
15
3
5
47
5
1
4
15
36
3
1
5
3
28
26
80
3
5
4
1
7
17
13
4
7
4
89
13
7
12
9
19
1
8
26
6
15
5
42
1
2
6
8
1
12
22
3
6
37
34
7
69
5
7
13
5
1
3
38
1
13
5
4
5
8
1
3
33
9
15
6
1
27
33
1
10
2
53
1
34
3
24
16
29
12
3
2
3
45
18
34
54
14
12
14
19
150
4
1
20
6
9
2
16
13
10
5
5
14
7
11
1
51
10
64
1
16
11
10
2
22
22
2
68
12
35
26
4
7
3
9
17
4
26
22
16
81
12
16
3
1
17
54
7
20
60
3
1
27
23
7
15
3
3
8
15
1
71
14
6
7
1
10
38
15
23
11
1
5
6
23
3
3
41
2
33
8
30
26
4
1
30
3
8
42
25
7
19
71
1
28
11
18
9
6
1
24
40
26
5
5
24
5
12
68
3
1
77
12
17
42
28
13
19
1
6
8
2
11
17
3
10
39
13
9
5
1
8
11
7
10
10
1
20
23
11
9
5
1
12
21
2
14
2
4
2
17
25
10
46
9
200
2
58
15
4
3
14
11
43
14
20
3
23
3
30
12
6
5
16
19
6
32
76
23
18
14
36
35
62
9
10
34
2
1
10
29
12
2
5
75
25
20
45
4
9
95
3
35
2
2
42
7
69
5
11
13
12
15
4
2
6
1
2
14
30
4
4
13
48
5
5
1
13
6
6
12
12
2
9
2
2
43
21
4
2
1
23
4
1
7
8
9
14
49
8
11
10
91
15
2
1
31
47
21
33
14
6
3
23
2
17
14
28
2
6
19
11
18
7
26
2
18
56
2
4
16
1
16
14
46
18
1
21
3
2
7
17
9
20
27
12
3
15
5
15
31
24
7
11
10
8
19
12
7
7
20
32
2
27
2
13
3
2
21
38
2
79
23
37
9
3
39
17
24
7
3
15
2
4
18
13
11
13
10
9
64
5
11
29
32
1
20
4
1
1
11
42
1
7
18
2
1
11
4
9
3
16
14
16
7
3
32
18
24
14
3
8
28
22
17
31
2
11
2
22
6
5
12
12
7
2
3
3
3
8
9
55
45
8
21
3
2
6
1
2
9
17
7
5
22
32
9
33
3
3
16
14
17
15
35
58
32
2
6
17
21
3
6
9
10
11
12
3
37
2
1
9
51
8
22
23
18
10
12
42
9
19
14
4
28
21
3
7
4
6
4
4
2
17
2
47
3
7
27
14
13
7
4
7
6
22
27
11
11
6
46
21
2
26
16
3
22
4
2
7
10
23
12
6
10
9
4
25
12
30
18
41
2
3
13
17
29
38
5
7
10
19
16
3
18
39
17
11
15
11
42
2
4
5
9
26
25
1
67
4
1
11
50
9
1
45
5
3
27
24
2
3
2
10
3
8
3
31
15
12
2
25
7
4
1
17
35
9
52
1
4
4
1
13
8
9
1
36
1
34
1
45
2
9
21
2
4
15
10
21
1
19
8
5
37
7
15
4
4
1
7
36
25
2
82
4
2
1
9
20
2
7
7
7
124
6
8
13
15
70
1
32
20
9
6
1
4
36
6
4
4
12
22
7
16
33
37
19
5
39
1
22
22
2
20
4
21
54
10
1
19
5
35
12
1
4
3
6
10
28
10
12
1
87
1
31
67
33
5
31
1
9
6
12
42
28
17
18
11
5
43
20
11
4
5
16
17
9
3
10
23
1
1
1
11
37
22
10
1
1
2
19
2
6
35
47
40
13
6
2
52
9
22
1
1
2
25
2
24
55
10
14
8
22
1
62
37
11
3
4
28
1
4
15
4
1
11
2
19
40
7
3
8
5
9
8
12
45
10
35
5
23
2
10
8
12
17
11
32
4
17
15
8
17
2
20
19
1
4
15
22
18
7
3
31
10
27
15
2
64
8
21
12
5
3
27
12
4
9
5
4
2
16
81
13
175
21
121
35
3
16
5
8
5
2
15
4
5
13
24
6
3
1
2
2
5
4
1
57
3
19
5
7
5
12
1
3
64
7
9
26
6
15
15
1
25
3
5
9
34
27
1
42
3
4
4
15
5
11
16
7
2
17
19
10
4
23
5
55
3
3
1
1
39
23
14
5
15
9
6
9
22
7
14
2
4
20
19
7
29
1
5
5
1
30
2
35
4
18
5
6
18
33
13
11
4
6
5
21
15
42
17
1
1
16
9
30
9
21
6
2
19
7
3
22
4
64
2
55
104
2
15
8
1
22
6
8
14
24
2
2
1
37
22
24
26
10
13
44
10
1
4
9
1
48
43
8
11
6
2
7
4
1
3
29
10
22
2
1
22
70
2
2
56
1
5
21
2
14
2
1
1
6
8
3
13
8
55
5
32
5
2
8
21
5
49
5
3
67
5
10
4
6
19
31
2
11
11
66
18
9
35
2
10
21
4
13
13
1
5
1
13
20
21
47
43
84
7
2
3
7
2
5
7
19
8
16
2
11
5
44
3
3
3
5
1
13
6
31
7
26
3
7
31
13
2
60
30
13
6
5
19
17
56
1
20
7
5
7
5
45
20
12
47
32
25
2
15
47
11
56
3
1
38
5
11
9
3
8
20
27
10
48
8
8
2
29
2
9
1
6
11
11
14
4
11
14
7
12
7
41
6
58
8
7
14
19
12
116
10
5
24
35
7
11
2
14
19
2
6
24
57
13
17
1
32
2
10
18
9
7
2
636
21
50
8
26
38
8
11
9
9
22
29
47
5
3
2
9
9
12
30
25
51
1
2
3
13
13
3
47
2
1
56
3
7
77
9
16
3
18
10
8
5
7
117
2
13
21
5
1
26
18
8
1
32
4
58
4
25
36
16
13
16
34
5
26
23
1
15
13
2
1
72
34
8
37
62
5
4
35
34
76
59
15
30
4
15
12
10
1
5
3
2
4
5
23
3
4
8
42
24
31
25
28
45
34
12
3
4
5
20
5
20
1
12
16
5
6
40
1
1
24
40
9
20
5
3
18
41
71
5
63
55
7
9
19
120
105
30
30
51
13
36
15
2
19
27
5
6
4
15
15
9
18
42
5
9
2
7
48
11
17
4
6
3
4
10
11
17
122
68
13
3
8
1
10
16
2
20
12
17
1
2
1
11
22
122
8
11
6
18
21
2
2
51
14
21
10
9
5
10
11
22
72
5
9
11
16
33
1
116
34
8
16
8
6
16
4
2
1
9
20
60
3
6
3
1
1
4
21
13
15
42
12
4
12
62
1
3
32
47
21
2
3
46
21
19
3
22
24
14
5
28
2
15
26
10
87
1
4
17
39
21
8
4
2
1
23
5
10
42
12
2
10
2
23
5
1
39
36
18
1
21
4
1
5
52
14
7
27
21
9
29
3
3
5
3
9
7
27
18
16
5
5
21
2
9
20
12
31
4
6
11
9
9
16
117
8
6
1
1
31
2
35
10
21
13
2
19
8
7
8
19
1
16
14
5
79
135
2
1
17
25
5
4
4
14
18
14
34
15
64
17
125
48
45
20
18
19
41
8
13
6
4
36
5
20
14
4
10
5
9
31
38
52
9
3
21
2
1
8
8
9
24
8
4
14
16
6
6
27
4
57
55
26
4
94
9
55
33
1
16
8
16
18
6
32
1
6
37
4
32
5
7
49
67
8
35
3
1
15
5
11
33
12
7
13
9
81
7
5
1
8
7
14
22
3
30
1
5
15
3
7
12
2
16
9
1
38
24
15
25
8
61
1
11
26
4
1
9
2
2
29
23
6
3
3
18
29
18
3
4
18
1
21
4
8
41
5
11
16
2
11
3
12
1
55
1
10
1
8
9
13
5
28
23
1
7
1
4
6
2
12
23
4
30
37
22
12
9
6
1
14
2
4
12
41
38
14
3
9
6
14
5
6
50
10
7
6
5
2
2
9
59
19
2
5
54
1
46
12
16
9
6
19
2
7
22
12
3
5
31
1
11
8
13
1
19
7
91
20
37
26
1
2
2
2
17
2
16
15
2
9
5
9
21
9
8
40
15
17
19
55
41
13
4
23
3
24
29
45
4
6
2
6
49
3
2
22
72
11
3
5
49
11
32
20
2
5
5
9
8
4
16
24
16
22
12
46
11
2
31
9
4
78
21
11
7
18
1
1
2
8
4
7
3
6
20
24
39
9
23
3
4
13
6
11
9
22
8
5
4
7
1
9
24
15
6
1
8
19
14
1
55
14
21
15
13
11
4
7
98
11
6
10
7
6
103
6
14
1
12
8
9
6
81
21
5
14
27
17
4
31
7
14
7
31
60
16
12
14
1
10
44
2
5
6
3
7
2
21
36
6
20
5
4
5
13
39
22
4
5
5
5
26
65
15
19
5
13
12
5
8
7
59
4
4
4
8
13
17
23
22
6
21
3
22
3
8
57
25
11
17
5
21
1
16
10
74
39
9
13
3
25
8
6
1
1
53
4
49
17
6
22
188
5
8
5
17
17
9
3
21
12
10
28
2
39
10
25
27
32
19
16
2
20
33
30
16
1
20
2
1
36
4
3
1
7
4
5
9
22
18
3
1
28
21
11
23
11
24
2
5
19
85
4
11
4
8
7
32
12
1
31
7
14
12
26
2
36
1
5
4
15
6
6
5
43
10
6
9
11
1
9
13
2
1
4
10
19
10
46
2
4
6
6
4
1
21
40
2
78
1
51
5
3
31
22
3
23
1
7
4
13
11
15
89
8
1
1
12
15
3
55
32
5
5
4
12
3
17
1
6
33
12
37
11
8
18
38
7
9
18
3
6
65
3
5
3
14
1
1
8
1
4
16
19
24
5
1
16
16
3
1
1
3
10
13
76
2
2
29
5
10
3
1
52
19
6
9
14
10
12
2
19
3
5
1
71
9
12
4
3
145
13
57
15
4
18
1
6
3
3
8
9
7
1
1
40
16
3
3
12
36
7
34
2
33
20
11
1
6
11
1
21
7
2
1
38
4
8
24
1
1
1
15
23
6
1
40
21
1
7
46
10
1
19
5
17
7
5
34
5
16
2
24
5
7
5
77
22
5
8
8
1
5
1
1
5
15
8
7
25
2
37
1
1
8
15
144
3
12
25
15
6
10
23
40
6
20
2
6
3
18
5
11
2
27
7
12
7
2
16
111
2
28
3
8
29
9
25
1
5
11
12
43
8
23
5
7
2
1
2
1
10
7
2
24
10
37
34
5
14
3
46
18
14
1
15
12
26
1
11
21
10
15
8
16
8
7
3
1
32
8
7
26
50
5
8
12
23
6
10
9
1
6
2
14
2
15
3
6
7
10
22
6
8
8
147
1
13
1
11
118
8
23
19
13
7
3
7
2
88
20
1
26
2
59
8
33
5
45
5
5
36
6
26
19
4
11
14
74
11
3
29
14
78
29
6
4
17
16
30
24
2
4
2
19
34
26
2
8
13
3
18
174
1
6
2
4
12
22
31
6
6
11
110
8
2
10
7
30
22
2
8
90
2
2
2
11
1
23
14
6
22
14
35
7
8
23
16
51
1
31
3
4
3
8
39
9
3
17
3
5
14
18
31
4
3
5
14
45
34
6
12
19
36
11
31
35
21
3
43
37
12
5
15
11
12
5
5
1
9
7
25
155
27
3
77
49
2
3
3
3
43
20
5
2
52
33
5
4
9
5
2
10
6
97
16
18
15
23
8
7
16
12
6
84
1
7
10
18
1
1
36
27
2
2
3
68
4
91
42
16
5
23
12
8
14
1
15
1
6
34
4
10
2
21
7
5
29
8
24
4
1
7
29
26
219
6
3
13
10
24
8
3
2
83
4
13
34
23
1
17
10
91
2
52
29
5
11
52
24
2
16
8
3
23
38
4
2
16
8
4
38
5
67
18
23
4
1
4
76
2
5
6
2
2
4
2
3
7
6
4
15
5
11
20
5
8
8
5
16
111
7
17
5
5
7
8
56
10
2
7
22
2
5
21
1
69
1
22
9
5
8
17
14
10
15
1
13
4
5
1
12
3
5
15
6
12
5
7
19
21
18
12
10
19
5
11
6
3
6
14
18
22
2
9
44
4
2
12
5
12
13
12
14
5
4
8
3
7
3
12
10
23
26
41
6
74
35
17
14
1
10
4
1
69
6
11
38
7
18
16
16
4
2
14
1
26
17
8
7
1
43
93
24
5
50
7
6
18
9
4
5
4
12
16
29
10
18
2
6
41
5
2
13
16
17
11
15
30
16
31
6
19
31
4
16
9
1
1
32
5
6
10
1
1
11
14
4
80
61
6
21
5
2
26
11
20
14
3
2
24
1
21
8
17
9
11
7
8
5
5
20
23
13
2
1
11
1
10
4
4
9
10
32
7
24
2
24
1
30
6
2
13
3
25
3
40
6
7
17
13
9
26
6
2
7
3
1
9
2
5
21
43
10
13
14
8
8
28
35
8
7
24
6
5
16
60
9
15
4
1
5
16
4
13
5
12
32
2
23
88
5
18
11
5
16
29
65
13
1
20
6
13
17
3
15
4
5
22
41
24
36
12
16
39
9
10
15
6
4
22
32
3
17
10
5
6
36
11
18
31
22
10
6
7
3
55
3
12
3
11
5
2
39
2
14
57
3
2
15
33
2
25
9
18
3
10
21
5
15
16
9
3
13
9
6
6
39
2
1
10
26
11
5
30
97
9
38
7
1
29
6
18
3
12
2
12
4
23
37
25
29
14
21
19
19
8
5
6
28
76
55
11
4
15
16
20
43
6
36
120
85
2
12
69
20
37
24
13
14
19
10
11
3
12
10
3
19
18
26
36
3
5
6
13
8
22
8
32
15
36
11
85
27
8
2
4
6
1
33
54
16
30
1
64
8
10
5
5
8
2
3
16
13
5
10
1
18
36
4
40
11
8
79
9
14
28
1
6
187
9
14
9
5
6
4
6
14
10
2
10
13
10
6
35
15
10
12
13
10
22
5
18
25
3
13
11
2
7
15
11
14
19
50
31
17
13
72
1
16
104
4
4
17
23
33
13
13
3
41
2
6
13
5
11
3
23
3
8
7
5
8
11
5
19
5
13
13
3
2
5
1
8
17
7
15
1
4
7
8
18
7
27
6
1
9
13
14
3
7
8
25
26
4
2
6
1
20
3
5
11
20
1
5
14
8
9
37
77
23
30
18
9
20
20
16
17
58
34
20
7
5
10
22
9
9
8
11
31
34
12
13
12
15
36
30
10
41
4
16
7
17
13
72
41
9
2
4
5
27
2
13
17
7
6
11
16
6
10
2
27
43
10
28
8
12
9
12
4
11
129
20
2
20
20
45
1
69
82
11
1
25
13
23
5
8
5
4
16
5
25
26
1
10
35
4
9
57
9
12
20
1
19
15
1
9
7
10
18
76
2
1
14
10
7
11
7
33
19
31
29
12
10
5
7
15
11
11
9
27
10
24
14
3
12
1
4
7
1
42
5
3
9
38
12
11
37
1
30
6
4
8
3
49
3
9
12
22
17
2
2
8
48
20
5
11
2
18
18
1
10
8
5
40
21
16
8
8
4
11
15
11
51
19
10
1
5
6
8
23
25
6
36
13
17
1
15
22
7
7
39
11
3
13
5
14
6
32
21
4
17
21
7
48
33
21
1
20
21
5
27
50
9
6
2
11
11
14
18
24
1
38
41
5
14
10
16
9
60
1
21
41
16
13
3
11
2
15
21
26
9
9
6
2
10
8
3
8
3
2
4
3
1
9
14
4
11
7
8
7
4
15
48
19
24
92
4
2
8
4
2
16
17
24
52
4
16
60
10
9
13
8
9
10
32
24
2
11
3
26
8
6
14
44
4
7
29
18
39
17
25
4
11
7
15
9
5
8
3
28
24
84
61
5
8
2
22
7
48
11
3
16
1
3
15
1
40
13
39
8
2
11
12
51
14
6
21
3
8
5
4
7
25
16
18
3
16
3
10
3
1
6
19
16
2
10
11
22
14
25
2
4
12
3
1
5
14
4
18
1
11
14
14
16
14
7
2
6
37
3
10
9
4
14
4
40
21
7
1
11
8
10
10
15
1
71
27
20
7
65
12
9
13
1
9
4
2
3
57
11
1
1
36
1
17
19
1
21
3
6
2
18
31
22
12
34
13
14
56
1
7
11
1
13
12
24
21
13
9
37
8
23
7
4
9
18
26
12
3
1
14
19
11
4
1
6
9
18
1
48
13
4
8
3
24
1
8
16
9
3
50
11
1
29
7
8
6
5
14
8
7
23
2
32
36
8
7
6
4
60
5
11
7
16
4
25
28
11
9
8
24
7
18
3
12
1
10
15
1
15
10
38
14
14
37
10
20
22
26
31
1
1
15
7
54
25
4
1
56
4
51
6
7
25
11
2
14
1
3
9
3
44
22
39
1
6
11
19
11
2
5
8
6
4
6
26
7
5
11
10
21
7
27
1
28
6
1
3
11
3
12
9
25
11
17
35
7
66
27
17
11
3
18
1
11
27
7
72
1
34
83
15
38
11
7
20
72
73
33
7
3
1
11
3
19
6
10
9
19
9
56
37
5
14
1
6
13
63
28
14
13
7
1
3
8
2
36
1
3
1
19
12
24
47
5
18
6
1
19
13
22
57
36
17
2
9
26
8
3
24
14
13
3
27
103
6
5
8
104
3
4
4
52
42
2
18
17
5
6
1
13
6
8
2
6
5
38
6
16
13
3
56
15
39
24
13
15
10
41
1
2
2
3
17
1
22
27
6
14
27
8
10
22
5
1
10
2
15
11
1
16
2
7
5
1
5
53
19
1
4
2
1
9
7
6
23
36
29
8
13
10
1
8
27
14
49
25
64
6
9
11
8
8
17
5
16
5
54
9
14
9
4
1
48
7
5
49
10
2
3
19
6
18
10
8
1
3
4
4
39
9
17
28
54
5
21
5
21
4
2
2
3
4
8
10
10
3
2
7
9
56
4
1
4
9
47
1
3
2
20
6
3
150
1
12
10
17
11
1
5
7
2
29
4
24
1
7
12
1
1
7
24
4
9
42
19
18
7
1
5
41
8
51
7
1
2
14
11
6
10
11
1
16
8
1
14
13
4
56
84
3
3
5
1
9
23
7
1
6
29
1
8
27
3
2
6
113
34
3
47
16
13
3
14
4
2
23
46
1
7
52
7
26
4
21
4
16
11
9
42
16
50
33
1
3
4
2
10
5
21
11
2
6
4
3
31
4
2
7
52
3
29
2
2
7
5
3
6
15
2
4
23
4
5
13
38
17
8
8
4
5
5
6
51
19
33
7
16
4
2
2
4
10
5
19
11
16
6
53
1
1
13
54
16
20
2
40
5
3
17
16
5
5
1
2
13
7
5
43
2
4
44
16
5
2
7
32
3
6
34
46
23
3
13
51
10
6
3
20
88
3
7
5
12
9
1
1
19
10
7
43
3
11
36
6
11
7
30
6
6
13
2
25
20
15
19
34
3
30
21
17
3
8
16
14
6
17
2
3
26
1
5
17
3
1
1
43
1
7
3
55
1
7
77
79
9
9
1
1
30
7
12
16
3
4
7
4
5
5
30
1
8
17
10
33
26
7
17
22
4
15
5
71
3
133
114
8
24
11
15
8
12
10
20
19
14
4
5
6
10
73
52
1
8
15
57
12
8
1
1
2
14
13
5
1
5
42
7
3
2
15
14
100
40
9
17
12
78
73
1
8
13
12
6
48
29
1
14
9
8
3
1
10
9
3
3
8
17
8
1
5
8
4
4
11
47
8
43
46
1
2
10
8
18
2
2
3
2
13
7
5
4
2
45
10
56
11
16
1
4
1
4
20
5
2
2
1
3
11
14
2
4
10
21
40
7
7
16
14
6
75
1
1
1
5
10
31
15
60
37
7
9
22
5
5
29
6
15
9
42
57
6
15
51
2
33
8
42
2
25
1
31
1
5
3
4
36
2
5
2
4
8
8
8
9
25
4
4
6
4
4
8
6
18
6
6
4
3
4
4
28
7
3
8
89
18
28
18
22
2
17
3
16
50
2
169
2
6
15
1
26
27
9
11
25
12
7
20
7
16
2
20
24
22
4
4
1
1
3
24
3
54
82
1
21
10
10
1
1
28
6
43
25
14
23
5
23
12
19
1
9
9
45
4
7
17
1
15
4
12
9
8
15
12
23
2
3
12
8
8
9
5
14
6
39
6
14
46
15
9
1
11
1
21
1
23
14
52
18
3
28
12
2
18
7
9
4
6
3
14
2
16
61
9
15
33
1
24
13
18
5
25
26
2
1
44
11
78
15
39
38
4
19
15
12
1
4
21
6
4
5
25
3
1
20
4
10
19
36
2
32
14
8
12
8
27
18
6
51
16
5
8
12
68
8
9
5
89
20
19
4
8
9
48
5
7
1
2
5
36
9
4
22
18
10
20
19
11
6
19
19
149
54
10
7
6
3
10
6
1
4
15
19
20
20
32
55
11
17
26
5
1
2
23
58
29
37
11
11
2
5
12
12
52
18
13
7
7
4
14
7
2
24
5
39
5
7
9
7
9
18
31
20
6
5
2
15
32
17
35
10
11
39
20
24
4
5
6
42
9
11
20
41
17
20
14
3
2
57
2
46
62
8
2
4
2
20
14
6
3
49
7
19
17
27
14
11
7
3
11
25
4
12
8
16
41
3
29
17
1
3
3
169
2
12
3
15
33
6
2
11
73
25
1
2
4
49
13
9
33
3
85
11
53
10
12
4
10
4
5
51
41
16
8
25
12
1
5
3
6
28
53
8
12
16
8
10
6
24
6
17
10
60
34
1
3
6
6
22
10
16
3
2
11
9
33
10
14
34
7
5
7
6
12
14
13
5
5
2
4
30
10
3
6
13
1
4
2
17
32
4
2
19
19
10
14
1
27
3
34
8
36
1
41
1
3
14
52
13
14
1
2
5
3
6
20
34
37
5
7
18
1
14
17
6
22
50
12
1
18
13
14
5
1
4
76
20
6
20
4
1
7
1
12
17
9
30
14
14
2
3
7
6
1
33
19
7
49
15
6
5
3
5
3
10
11
29
9
37
49
8
3
4
48
22
3
6
4
7
6
25
64
1
5
15
4
7
30
52
6
37
1
2
71
21
2
1
19
5
5
1
3
9
3
3
3
13
42
17
4
38
1
7
10
1
71
1
68
4
34
2
1
26
7
18
11
7
49
6
29
52
7
9
62
7
3
15
14
6
2
26
3
4
13
4
19
59
19
5
8
12
11
13
1
38
10
3
20
3
15
9
3
14
2
6
7
23
32
28
6
19
6
4
5
5
3
1
8
1
15
5
15
4
9
19
33
15
12
21
14
10
7
20
10
1
5
2
2
20
3
8
25
9
16
3
14
20
31
11
2
40
67
3
27
10
10
10
12
16
29
10
5
2
1
30
8
3
12
13
4
7
1
3
1
16
2
25
50
3
6
7
30
23
8
6
18
7
10
19
1
10
1
2
28
2
10
4
19
34
10
11
1
35
22
44
5
37
11
6
2
13
2
4
24
19
5
15
6
42
7
19
33
2
7
26
3
34
18
15
15
12
14
15
36
33
16
18
1
2
19
6
21
35
5
6
11
33
5
36
1
30
4
5
2
4
15
20
1
1
11
6
6
14
9
35
6
17
20
5
2
15
33
9
15
14
1
7
10
14
17
16
45
5
18
23
1
9
3
14
47
19
16
9
90
22
19
2
23
20
8
17
11
14
45
17
11
1
5
4
15
10
4
19
2
48
13
15
9
2
10
10
14
14
4
2
7
1
14
15
32
19
4
5
16
12
18
15
4
19
57
61
2
4
4
15
7
4
1
43
4
11
2
1
3
16
4
26
12
9
47
3
9
2
5
6
6
24
5
1
4
35
14
60
11
13
12
5
20
14
40
12
11
5
17
42
23
5
51
25
4
3
22
14
17
41
5
1
20
4
20
9
4
18
2
15
13
7
97
18
13
3
5
6
8
10
1
5
8
18
4
16
1
35
3
51
11
54
1
28
3
1
1
9
55
4
10
39
29
90
37
28
25
6
5
2
20
37
4
7
4
11
30
31
9
6
1
4
52
4
3
12
8
18
50
7
5
20
4
71
4
12
5
7
7
12
9
2
14
13
2
28
8
7
11
12
5
41
3
22
168
13
2
29
5
50
35
3
3
16
1
4
19
14
14
9
3
2
1
17
4
3
9
15
2
4
7
17
2
17
1
10
2
6
17
3
5
25
2
6
15
2
8
38
63
8
2
14
14
1
5
22
5
17
39
13
8
10
7
11
8
63
28
1
30
11
8
1
16
1
4
5
7
48
38
6
10
12
14
9
12
11
2
11
3
29
2
7
1
1
39
7
3
1
27
7
36
6
7
37
9
4
20
3
5
2
21
17
4
50
2
10
11
1
5
2
7
13
3
5
5
24
3
34
7
1
70
6
4
7
18
2
42
20
35
6
31
12
24
17
4
2
30
23
15
48
13
3
19
13
7
6
1
3
9
6
30
27
32
1
1
7
3
4
5
15
11
29
4
19
10
22
53
9
6
2
3
23
10
14
18
2
8
10
4
7
14
2
4
16
2
7
24
24
58
31
34
2
4
2
13
2
29
16
8
3
31
2
1
24
15
4
15
3
3
15
3
21
31
20
22
12
4
52
9
15
12
28
4
5
21
34
37
18
8
20
22
48
8
56
4
3
20
7
14
10
4
83
27
12
13
2
3
10
46
6
14
10
17
3
11
11
25
38
5
3
1
6
4
13
66
5
1
3
15
10
16
12
54
44
25
43
21
5
7
181
4
41
3
5
4
6
1
4
24
25
25
19
2
1
13
8
23
7
1
52
11
27
13
3
1
3
9
12
6
2
5
44
8
4
38


==> plots/hist/log.txt <==
2
8
1
9
21
30
15
5
21
2
10
5
10
55
22
4
6
33
23
2
51
1
9
17
4
10
3
22
4
5
10
1
13
13
2
3
3
3
3
25
5
17
16
2
20
9
7
4
6
9
2
5
18
41
14
1
6
1
17
15
5
1
38
8
10
4
27
3
2
4
17
6
6
9
12
17
4
26
1
1
3
6
1
31
20
5
24
12
4
13
3
5
13
1
14
2
7
18
20
24
4
3
7
11
2
84
9
8
38
6
27
403
17
2
15
11
2
168
23
2
4
3
9
1
2
8
5
1
10
6
6
24
2
35
7
1
5
17
16
11
1
4
17
2
37
3
3
17
6
2
1
7
65
54
6
8
9
1
12
14
2
11
34
13
2
6
10
14
5
2
52
11
30
7
8
24
4
75
1
2
18
13
38
8
3
85
8
1
2
41
2
33
8
8
8
6
1
3
3
9
5
2
11
2
30
6
15
10
10
22
62
2
46
15
1
9
5
24
3
21
6
1
95
14
15
6
7
2
16
9
23
6
11
3
4
10
24
6
22
42
17
3
45
3
1
1
10
6
3
48
6
5
22
6
12
14
4
14
13
24
8
18
8
15
25
43
16
17
4
9
7
4
63
8
33
64
24
11
28
12
2
5
1
3
3
14
7
3
5
7
17
11
4
13
24
21
1
5
5
7
35
60
19
1
15
4
10
2
1
16
8
29
10
7
23
2
3
24
1
5
11
1
13
26
4
18
41
6
2
3
23
9
30
2
1
4
4
8
17
36
7
12
6
1
18
30
4
2
25
2
31
3
1
7
57
3
2
1
2
9
3
8
19
15
11
40
5
6
2
1
18
2
2
29
15
19
64
9
34
6
24
1
1
17
18
4
7
6
4
14
50
3
25
18
7
59
7
3
2
6
9
56
8
55
4
5
2
5
5
31
41
30
1
7
27
6
13
10
9
4
18
10
4
11
42
22
8
6
1
29
13
9
34
7
20
3
1
4
5
66
8
67
16
6
5
15
9
16
56
5
2
2
30
2
1
41
12
24
14
2
1
3
4
22
9
41
5
7
8
9
7
27
27
1
4
79
13
18
3
20
16
16
13
2
10
11
26
14
12
3
36
4
36
1
7
3
2
1
2
8
140
1
4
28
1
17
14
14
3
2
11
7
5
3
36
4
2
19
1
3
4
13
14
4
44
2
12
8
5
17
8
10
10
8
17
1
11
1
8
21
13
20
19
5
13
3
2
1
3
7
172
1
1
149
48
7
32
14
2
7
17
1
3
27
3
7
11
21
1
1
46
17
1
9
3
1
1
3
3
4
80
1
3
10
2
33
3
17
2
36
22
7
2
1
13
27
11
20
17
11
23
1
10
4
9
13
2
38
25
4
1
3
29
1
46
3
3
12
13
20
12
6
7
11
5
16
39
11
64
18
39
16
2
1
11
20
12
5
1
1
11
13
5
13
51
39
70
12
3
26
2
2
1
4
55
1
3
5
20
7
26
13
20
9
11
6
11
3
9
6
11
1
33
7
21
7
43
4
4
5
56
4
1
36
4
64
5
8
1
3
10
2
5
4
5
8
53
3
2
12
3
8
7
25
16
14
4
1
2
59
30
52
4
79
46
5
9
3
22
9
7
7
1
43
5
44
6
4
2
1
12
22
7
103
6
4
2
11
11
7
2
15
8
2
4
3
7
2
63
1
11
1
8
13
30
16
37
11
34
11
19
3
1
31
14
20
13
28
57
22
13
4
25
15
14
9
2
19
63
6
2
6
17
6
11
14
19
24
11
6
2
178
1
5
6
14
4
1
10
15
10
5
3
3
48
19
1
13
12
6
1
2
7
18
4
29
7
4
43
4
11
26
1
21
3
5
25
5
2
2
36
6
37
3
15
43
4
3
14
6
9
29
2
16
5
240
6
11
4
16
25
7
12
32
1
32
1
63
4
3
48
3
5
27
28
15
39
5
2
36
10
4
3
1
1
101
21
9
5
12
6
16
1
2
3
2
4
12
2
4
11
40
1
11
26
8
8
7
8
7
1
13
12
7
6
206
16
10
8
4
1
6
8
2
1
24
19
8
6
19
6
8
1
10
10
1
2
11
20
7
7
4
6
52
7
3
2
7
5
1
3
5
4
8
2
31
14
4
3
15
2
12
35
11
5
6
40
2
2
3
7
10
11
43
4
21
13
10
21
7
2
9
5
4
5
13
4
18
2
12
1
7
11
22
25
2
2
8
39
16
2
8
14
1
5
31
6
8
6
1
2
2
1
10
1
13
5
5
3
3
58
2
6
1
24
11
2
6
6
3
14
27
13
7
15
4
9
14
5
6
10
16
1
66
4
9
3
30
2
49
6
2
35
12
2
2
1
3
52
5
3
2
4
31
3
2
5
41
1
44
40
3
19
6
24
4
2
6
1
5
55
7
20
7
9
3
12
17
58
27
26
18
14
3
5
42
8
11
7
3
15
5
12
11
6
8
5
27
3
29
2
5
6
4
8
4
8
6
8
32
5
42
18
4
11
23
8
2
1
7
2
69
14
13
5
23
8
10
34
52
7
20
1
11
43
11
4
8
48
30
14
15
9
7
2
17
4
1
18
1
80
1
1
8
1
3
34
8
2
4
11
9
3
11
14
24
7
10
25
115
17
4
14
11
6
17
25
4
3
4
9
28
54
3
5
6
30
34
4
10
35
24
3
1
1
1
71
7
16
6
36
10
1
46
7
2
7
2
2
1
5
32
13
21
1
5
4
54
16
12
14
4
1
11
67
14
2
13
1
5
11
11
11
14
6
1
61
3
27
17
8
7
2
6
13
4
3
1
19
8
14
2
2
17
4
19
4
26
2
10
18
3
14
1
18
27
22
9
15
48
2
3
5
3
13
3
2
41
2
11
1
3
22
2
56
5
24
9
2
8
16
17
50
6
2
35
7
17
6
1
3
10
16
16
10
18
14
4
4
11
12
31
17
13
1
2
3
1
12
52
18
24
29
47
8
15
5
4
2
2
13
27
7
2
2
27
15
6
8
38
2
3
19
2
1
3
4
10
6
47
2
1
12
14
13
19
5
23
7
8
2
11
20
12
3
55
3
65
32
7
4
12
5
11
11
2
6
6
1
7
2
23
1
4
4
38
3
4
1
6
7
27
3
5
4
12
1
8
8
1
88
2
11
1
20
5
1
24
10
6
13
29
1
1
16
40
2
53
10
3
13
9
4
1
11
52
7
15
5
2
10
8
11
24
5
5
1
11
3
22
30
35
2
1
6
3
9
14
24
19
31
10
2
11
23
66
4
2
10
4
1
7
1
5
6
7
16
8
9
39
3
16
8
25
2
10
2
3
3
7
2
9
3
1
7
51
16
5
6
2
8
50
5
2
12
15
8
5
18
4
29
1
7
8
11
14
7
3
5
18
6
12
54
18
20
2
3
8
1
11
6
20
26
17
90
24
22
1
19
7
57
3
15
14
1
28
12
8
1
7
2
1
5
4
2
3
36
1
7
31
6
3
11
2
4
9
4
6
44
6
7
8
15
10
1
8
1
1
8
6
30
9
2
12
50
11
4
8
5
1
27
46
1
16
37
5
11
6
3
5
10
24
4
5
6
16
8
7
2
23
4
36
16
7
20
13
9
5
4
1
5
7
16
2
12
1
15
7
6
6
2
1
9
16
1
10
8
9
8
1
2
32
2
225
2
25
39
4
9
12
15
68
19
3
1
6
26
5
2
10
20
2
1
27
11
3
8
1
2
6
44
4
3
7
3
47
11
4
5
5
6
2
3
34
5
7
58
2
1
32
25
18
15
12
11
20
1
1
101
11
4
6
25
2
85
2
3
2
1
13
16
5
58
30
60
36
3
29
2
1
1
24
5
32
5
4
1
20
2
5
13
8
10
37
42
11
17
6
4
2
1
11
7
2
3
31
1
1
3
15
12
13
1
39
20
1
1
6
61
2
20
26
104
3
7
4
11
116
2
6
38
11
10
19
2
9
9
1
3
16
2
1
1
15
28
5
14
17
8
16
46
21
1
2
2
7
20
8
7
4
14
2
7
129
4
5
4
1
17
59
10
17
9
18
2
92
6
24
2
2
9
2
24
12
3
85
13
52
12
14
17
3
8
2
4
5
16
7
2
8
4
15
27
40
12
42
67
24
5
6
3
178
30
12
18
8
6
4
6
12
33
3
44
10
18
4
23
35
5
12
22
15
26
4
74
51
5
6
3
12
82
40
8
21
4
3
3
10
4
18
4
4
36
18
3
4
33
4
15
1
37
11
2
8
10
7
83
9
15
2
21
7
5
7
4
15
1
1
1
13
3
9
17
18
9
17
4
28
126
28
4
4
7
24
3
4
2
3
14
21
5
16
3
2
6
15
2
2
14
310
1
2
2
4
7
4
4
13
9
3
1
9
2
9
32
9
7
1
5
1
1
12
19
35
4
28
4
4
2
14
12
19
5
3
2
20
45
21
7
17
24
12
6
2
16
6
27
1
6
11
6
5
2
78
3
65
4
91
20
3
77
4
4
11
8
2
1
9
14
5
35
3
19
13
7
1
8
12
4
9
7
1
34
13
6
1
8
6
4
12
12
1
1
18
1
1
224
47
2
1
1
26
21
8
2
7
6
57
11
16
23
1
2
5
34
10
13
13
17
4
1
32
5
20
25
1
6
46
4
2
7
22
18
27
12
10
28
7
38
4
6
26
11
27
8
14
19
7
3
7
1
63
4
5
8
5
21
37
15
5
2
3
1
2
34
2
5
1
25
2
23
2
10
7
8
1
9
1
3
10
8
3
19
11
15
11
6
7
12
31
20
67
6
5
11
8
2
4
3
5
72
5
91
17
39
7
8
3
5
3
24
7
17
24
7
13
2
20
19
1
42
47
3
6
4
6
6
2
11
16
2
8
6
21
5
3
14
4
23
220
9
9
4
10
12
8
10
7
30
3
13
6
15
3
46
3
4
5
4
1
1
22
15
25
4
11
121
40
13
1
5
10
7
5
38
2
10
7
4
17
2
2
23
6
6
13
21
190
6
15
7
11
14
31
67
19
2
3
7
5
1
1
11
2
7
1
13
8
6
24
18
12
12
3
3
2
2
17
17
16
12
23
14
1
2
3
10
6
3
4
13
38
42
11
7
5
23
4
1
12
3
6
23
4
1
4
2
11
4
12
2
5
2
2
30
16
8
10
9
11
58
20
36
2
9
15
6
8
3
77
1
7
1
13
26
16
8
16
17
34
16
10
6
1
68
14
96
9
6
5
13
12
1
42
6
5
1
5
9
6
6
9
1
100
61
2
56
8
6
16
12
2
5
3
1
50
5
1
14
3
8
1
51
2
7
11
4
25
6
3
27
6
2
1
1
7
51
3
2
8
7
4
12
43
1
22
16
38
5
5
8
2
4
1
12
9
18
2
4
9
6
2
5
7
3
12
21
21
5
9
14
1
24
10
4
23
12
39
17
11
55
9
4
4
6
33
19
29
10
14
2
15
4
1
37
144
1
38
19
24
108
8
8
1
4
4
5
5
3
21
18
23
3
1
5
6
9
11
46
2
9
6
7
52
21
3
4
3
2
10
8
6
19
3
26
8
10
5
16
31
14
2
6
4
45
22
11
3
5
1
12
4
4
1
4
7
1
4
13
5
23
1
2
8
12
14
3
38
14
2
1
1
2
25
24
6
2
1
17
45
8
14
18
10
174
1
2
1
3
41
25
4
6
2
5
15
1
6
11
12
29
4
3
5
10
1
16
58
12
18
5
5
7
26
2
3
4
1
11
1
20
34
8
6
1
6
17
1
8
26
2
53
2
13
3
9
3
16
3
15
22
24
5
21
111
39
14
28
26
12
26
8
18
10
9
9
27
8
3
12
1
12
7
32
6
5
17
1
8
6
4
26
5
5
36
2
14
23
11
12
3
2
40
2
1
6
13
4
4
18
17
4
10
3
6
9
14
19
8
1
7
9
20
2
15
13
2
3
1
78
11
4
4
9
9
26
1
29
17
59
4
13
11
33
5
47
28
1
4
9
8
1
8
5
23
22
8
2
8
1
44
8
5
1
8
13
5
31
26
21
1
9
10
7
19
7
4
1
2
45
9
4
2
3
16
10
8
144
2
1
9
3
11
1
15
14
16
215
2
13
18
1
7
5
5
26
10
3
1
3
10
3
16
18
66
7
5
16
29
81
2
8
19
7
1
7
5
32
2
8
17
8
1
1
1
7
51
1
58
2
137
1
6
15
12
54
4
2
37
13
16
18
14
13
6
15
13
3
2
2
15
15
2
33
1
3
5
3
19
2
4
6
1
8
44
42
2
29
100
6
16
24
3
7
7
3
6
55
16
17
17
2
6
4
3
35
4
7
1
11
25
5
1
25
2
24
5
1
9
1
6
9
1
13
116
1
208
6
7
3
1
1
15
9
140
4
26
4
19
13
4
1
11
18
4
12
55
41
3
3
1
4
58
22
3
19
3
27
4
13
10
14
3
13
19
5
6
3
30
3
27
9
21
13
11
20
6
6
8
1
3
27
2
15
31
5
25
1
40
24
6
12
3
11
29
21
5
1
6
3
79
10
3
4
22
13
10
1
13
51
1
3
5
4
17
8
1
1
25
2
35
5
12
16
15
13
57
24
37
19
47
1
13
3
25
6
30
24
37
12
1
1
4
15
48
29
11
1
2
2
39
3
46
30
9
4
59
6
45
2
6
8
1
6
21
46
47
12
8
33
3
20
54
6
3
11
14
16
34
30
14
3
4
34
6
3
4
1
58
27
52
9
86
15
6
4
8
2
7
7
3
4
10
11
13
6
4
1
28
4
10
4
5
11
25
27
6
18
28
19
44
3
9
20
3
17
15
20
9
12
22
8
4
2
30
8
13
3
30
11
23
2
54
6
13
4
12
12
1
9
19
66
14
15
36
29
26
2
119
2
2
8
5
5
8
41
113
7
22
7
21
17
6
5
17
5
3
16
3
2
33
2
21
14
10
15
3
1
3
28
2
32
4
3
3
3
19
1
18
12
14
40
6
18
13
5
5
4
35
7
2
12
12
1
1
29
2
2
2
18
53
9
78
19
11
1
1
2
1
13
11
97
26
7
31
5
16
69
26
5
85
42
12
6
6
7
33
37
15
21
12
7
2
2
6
4
11
2
36
30
2
2
2
13
103
1
1
11
6
23
56
5
13
20
15
4
17
18
1
1
17
10
42
1
50
6
4
28
4
38
22
19
14
9
22
4
4
40
7
47
14
2
64
8
5
39
2
22
20
20
1
3
7
1
5
7
7
4
12
1
5
9
20
12
1
1
60
9
2
22
1
1
2
67
16
9
4
7
14
3
7
13
15
5
4
12
1
4
10
2
17
10
3
27
28
12
2
8
5
2
10
95
10
7
7
19
1
72
4
14
13
22
3
53
20
76
2
21
13
29
9
24
15
11
27
2
2
1
1
3
27
5
5
3
2
2
8
3
28
4
11
23
17
5
40
12
12
15
12
67
5
7
5
1
30
1
7
14
1
4
32
1
1
12
24
25
2
22
10
3
4
224
28
1
14
7
7
2
11
2
2
23
34
1
6
5
24
3
3
18
12
7
5
19
2
5
8
5
26
29
6
5
62
3
1
2
8
6
56
11
1
7
3
2
15
1
13
4
12
1
8
23
2
12
11
4
54
19
4
3
18
25
2
13
6
95
2
19
1
30
2
10
2
24
3
3
14
4
3
4
10
62
36
25
28
7
34
6
6
34
38
4
17
15
3
459
4
3
16
21
18
10
5
6
2
49
24
3
23
7
16
1
4
7
1
11
9
6
1
19
2
6
146
3
1
1
4
46
2
18
21
4
7
31
16
4
3
43
15
9
16
2
14
2
9
46
8
5
24
70
5
1
2
9
8
9
76
1
34
14
20
8
12
1
3
8
12
35
11
2
3
45
2
29
38
15
9
3
43
7
2
12
4
14
18
2
10
4
2
4
4
1
1
35
15
2
2
10
11
5
1
4
3
23
16
36
19
6
9
16
38
2
4
49
4
6
9
9
21
5
29
1
46
34
7
31
12
8
11
11
9
1
20
2
28
1
4
22
5
4
9
4
66
5
21
2
19
32
13
8
9
1
20
13
11
5
20
1
1
8
3
8
5
12
20
60
2
1
7
9
8
8
4
60
6
8
6
14
1
54
17
2
4
70
6
1
1
9
2
2
4
19
76
5
3
10
22
9
9
25
1
1
1
2
5
31
25
11
9
2
1
8
1
16
9
5
1
6
14
2
30
9
365
9
10
12
12
2
45
7
5
21
28
9
24
13
15
9
11
3
1
14
16
71
6
6
24
19
1
6
68
7
4
45
6
4
54
10
3
5
2
9
7
1
15
9
16
35
1
1
4
4
11
2
2
13
25
4
3
1
17
1
16
20
1
4
7
4
39
23
13
3
5
11
4
4
71
2
53
7
7
21
1
4
10
15
10
52
14
4
68
19
1
16
7
1
8
44
11
12
1
15
16
10
13
14
9
13
44
13
1
11
10
9
6
14
26
29
3
23
21
1
9
23
2
2
102
4
21
52
10
37
68
9
19
4
2
3
4
1
3
2
86
9
3
6
16
5
11
35
3
7
2
93
2
38
1
2
5
2
2
7
9
11
3
21
5
5
33
13
35
3
36
11
2
25
8
2
24
4
3
4
4
15
18
9
24
1
1
7
8
8
34
7
2
11
27
72
28
103
21
4
21
7
1
16
9
10
9
12
47
4
1
24
3
3
2
2
17
2
10
8
19
10
1
11
18
2
7
27
1
53
5
19
6
12
3
34
5
3
11
3
2
16
64
6
7
31
9
20
10
2
17
3
3
10
157
10
26
4
18
2
2
11
36
3
11
7
48
5
2
1
1
17
2
45
4
5
1
21
3
29
3
33
2
3
1
3
2
36
5
3
11
32
7
2
10
4
3
11
10
81
4
13
20
5
19
2
12
21
14
4
3
23
16
13
3
60
3
43
55
2
4
1
21
20
3
32
5
12
24
5
18
16
41
15
48
10
1
2
5
26
10
13
8
10
2
8
5
13
44
5
15
9
32
5
9
6
2
7
42
12
19
5
3
6
25
8
14
13
22
11
2
5
6
6
10
7
18
30
33
38
3
17
1
10
10
9
99
8
17
59
3
4
7
16
10
31
15
8
6
38
13
3
2
13
13
6
8
131
1
23
18
5
29
1
21
1
28
30
13
18
17
7
11
43
3
15
1
3
7
2
3
11
3
21
4
7
30
6
3
5
5
2
5
58
65
6
26
1
3
14
12
31
14
17
5
1
40
1
11
107
1
3
15
43
2
1
1
3
42
8
2
24
4
1
1
7
24
1
2
8
26
5
4
5
8
14
11
24
8
71
5
10
3
21
72
3
96
4
7
2
23
42
24
11
10
25
16
22
10
4
3
5
21
1
10
3
17
7
4
3
5
3
4
13
11
15
21
14
61
34
15
4
5
10
2
1
15
4
97
25
4
15
13
2
12
24
2
32
1
16
2
46
3
20
6
9
9
8
21
4
79
1
16
61
3
1
13
11
22
1
2
17
23
8
33
3
25
13
5
4
9
5
14
11
5
23
6
10
12
9
23
79
1
10
6
10
1
2
14
21
6
62
1
35
44
18
8
15
2
9
26
96
21
8
31
8
2
3
24
14
3
31
1
7
15
26
5
2
15
18
28
21
3
19
16
9
12
8
3
11
21
9
103
8
2
30
6
2
29
7
11
11
11
1
23
12
1
46
3
71
3
7
27
27
12
2
4
15
21
4
16
6
32
16
10
2
6
10
15
3
163
5
20
17
6
10
2
6
16
45
9
1
15
3
1
5
41
13
56
23
24
25
17
51
8
6
5
17
12
5
20
9
5
22
3
18
5
9
5
1
5
2
6
12
1
6
58
1
41
8
4
13
10
7
9
3
15
32
12
4
3
1
9
9
9
210
10
37
4
4
22
1
23
1
1
5
7
41
12
13
15
12
5
6
1
1
31
3
10
55
3
13
26
11
18
14
9
2
45
9
7
14
4
25
10
62
16
14
15
4
3
2
19
22
18
2
19
17
6
24
7
2
8
4
4
1
3
1
4
6
4
10
8
9
13
25
4
19
3
4
12
2
32
17
21
11
24
1
10
9
22
16
1
19
6
8
22
4
9
56
18
5
28
170
4
21
5
3
8
4
18
19
2
4
29
8
1
8
23
15
16
36
14
9
33
16
23
50
54
3
25
1
2
13
9
17
30
1
45
13
48
4
72
44
22
101
6
8
9
14
7
70
54
17
3
15
30
16
16
40
4
16
7
2
2
1
62
75
40
16
9
7
2
45
6
1
15
25
5
30
8
25
15
6
2
5
12
1
15
31
2
10
6
7
6
31
5
43
3
4
1
2
7
9
14
36
53
9
2
6
27
6
7
4
7
1
11
9
4
43
2
11
3
1
30
6
4
25
15
6
1
2
20
5
1
6
7
29
10
12
6
22
1
12
9
16
4
5
1
2
20
27
9
1
15
2
8
14
29
8
18
3
16
6
4
3
7
35
76
11
9
1
140
3
4
9
7
44
7
27
4
12
5
3
2
42
2
3
7
2
28
4
16
18
32
1
14
45
26
5
7
4
2
12
91
7
3
31
25
20
5
3
5
3
24
6
15
44
1
29
33
3
4
84
1
8
5
4
21
7
10
10
2
2
33
16
5
3
12
92
4
43
7
29
3
3
14
23
11
2
2
15
10
7
4
9
10
4
21
2
29
2
3
8
7
8
1
16
18
6
2
4
6
134
7
13
1
41
21
1
5
16
4
7
37
37
8
6
7
4
4
1
3
14
2
7
7
7
5
36
4
6
1
39
8
1
59
18
32
3
11
2
9
94
25
28
14
20
19
6
3
35
8
41
5
2
3
89
17
10
5
22
3
1
25
9
19
3
26
3
9
41
43
20
4
3
2
1
6
1
7
40
2
14
52
2
3
5
11
41
13
14
20
8
8
8
5
1
7
12
1
51
8
23
1
8
2
1
25
5
1
6
11
11
20
7
1
12
128
11
9
27
7
16
1
3
4
14
5
4
2
2
17
9
7
6
7
2
19
23
7
7
2
14
16
29
7
5
87
191
7
17
11
18
1
10
4
6
33
13
4
2
4
1
11
42
38
1
10
24
9
3
20
1
3
17
16
2
13
2
12
3
3
10
6
10
2
2
3
6
11
2
22
1
5
10
1
88
63
13
5
10
5
76
10
7
17
19
32
1
101
2
11
14
34
4
6
11
24
3
4
11
4
10
1
1
10
8
63
4
2
6
15
9
19
14
11
76
2
2
11
27
59
4
8
4
4
14
8
11
14
8
40
20
1
16
3
6
7
7
5
17
62
6
3
14
7
20
11
11
1
54
12
37
1
51
4
62
13
11
17
39
5
3
18
19
8
4
2
3
6
3
4
47
3
15
6
7
2
8
4
4
15
9
2
4
6
2
9
1
23
14
7
13
7
8
23
6
6
20
12
1
2
173
44
1
5
12
5
1
21
15
4
12
5
8
5
9
8
8
11
2
14
48
10
3
19
1
24
11
36
7
6
4
20
3
1
156
8
15
2
28
25
15
6
6
16
8
3
14
2
28
2
15
2
7
2
16
8
3
8
4
1
22
9
2
10
3
39
3
11
3
2
13
34
1
4
2
14
4
22
2
3
2
7
17
10
6
1
2
7
39
1
5
20
3
31
1
2
88
9
37
16
4
3
4
7
11
25
3
6
55
6
78
2
1
8
18
45
6
34
17
33
11
1
6
5
24
8
6
25
8
11
19
22
2
10
8
20
2
12
27
14
4
3
3
1
9
8
2
15
48
36
5
10
12
5
31
11
4
3
3
6
16
43
1
63
1
16
2
1
30
13
17
19
1
2
16
21
24
17
16
8
9
9
1
8
22
18
13
1
5
3
147
18
16
2
6
8
10
15
7
15
49
2
18
14
6
7
8
47
15
17
3
8
5
16
14
6
5
3
6
9
48
1
1
7
2
15
3
175
45
1
90
30
9
4
13
8
10
47
10
10
6
18
12
24
20
6
2
4
13
10
2
2
12
7
3
7
1
21
3
55
10
21
10
2
22
9
56
60
23
1
1
15
22
24
45
103
6
2
9
16
5
2
15
23
6
29
67
1
10
2
21
3
5
9
1
8
2
2
6
10
1
7
4
10
34
22
6
4
2
7
19
10
4
1
1
27
11
5
1
19
4
6
6
19
36
9
7
60
9
3
13
10
138
77
12
9
2
3
14
5
23
30
23
61
13
38
6
2
6
3
20
8
32
16
62
6
35
7
1
1
20
6
13
9
11
2
5
3
26
13
2
21
3
3
45
9
3
39
1
8
9
1
2
7
2
8
18
22
1
13
1
3
3
37
15
2
9
3
32
13
1
18
23
6
90
1
11
9
7
18
2
3
4
1
1
31
7
36
6
7
3
22
6
14
13
5
7
16
20
2
9
3
16
2
90
23
18
5
10
14
39
21
57
8
15
4
31
3
25
54
1
4
4
5
11
4
15
1
6
2
1
34
42
2
5
111
2
13
39
2
4
1
104
20
12
2
38
7
27
4
1
14
9
7
12
33
2
9
5
2
2
7
51
23
4
1
6
9
4
3
2
16
2
16
2
53
9
20
4
16
5
27
16
11
2
8
9
3
36
1
8
10
12
26
16
3
1
1
5
5
13
30
1
1
2
5
4
1
1
15
12
2
1
23
7
14
22
3
8
8
3
46
30
4
6
15
9
50
5
5
48
4
10
5
40
23
5
15
8
3
13
3
23
46
4
1
14
27
3
10
21
15
63
12
6
4
21
1
3
13
19
4
9
1
4
24
3
3
12
25
1
15
3
11
16
8
2
2
4
2
57
4
4
5
6
18
3
3
19
84
19
6
64
18
10
8
25
5
5
5
1
34
3
11
15
1
7
1
30
5
6
91
21
2
12
27
6
5
2
16
6
5
6
8
8
5
2
12
49
17
30
8
13
15
34
13
121
9
10
12
69
27
6
55
9
12
11
4
4
17
6
18
2
21
5
28
2
48
2
19
20
3
6
12
68
22
1
12
20
3
14
5
17
20
36
3
70
7
9
9
5
6
12
10
2
2
6
66
68
2
51
11
25
8
22
5
12
2
27
18
19
11
2
1
9
12
4
12
4
8
13
10
2
12
5
14
27
12
20
19
8
3
1
20
15
14
6
17
36
43
1
1
12
5
39
8
4
2
6
9
10
16
3
29
85
9
2
30
24
6
27
12
10
9
44
23
9
8
9
1
10
35
13
4
3
96
11
15
35
19
3
14
32
6
13
16
8
65
20
10
10
4
3
23
12
2
56
4
7
8
1
223
5
1
4
9
22
44
25
16
2
12
62
10
9
10
1
18
42
7
4
2
22
1
25
6
1
18
3
12
2
24
40
22
47
4
7
21
6
1
35
16
13
24
16
1
5
44
6
6
7
159
9
13
6
3
1
6
6
10
32
28
1
68
7
7
120
1
6
11
26
34
3
86
5
12
5
29
21
7
32
35
5
1
10
12
9
6
7
37
3
14
3
10
11
7
6
15
6
13
15
3
10
31
4
5
11
80
26
10
16
8
46
14
5
1
4
1
148
13
6
1
10
176
2
14
10
17
3
7
1
14
15
6
5
1
4
2
5
2
4
1
110
6
46
10
12
1
22
174
2
1
4
3
1
70
72
31
12
10
3
9
29
1
6
1
8
20
1
46
1
143
2
2
2
18
26
10
11
19
14
5
5
33
5
33
1
8
7
6
8
41
2
24
4
5
2
22
7
6
9
3
1
2
3
1
1
7
12
17
7
3
46
2
10
40
1
10
5
5
22
1
8
5
1
13
16
8
6
1
1
6
21
3
31
10
3
5
3
30
2
17
4
15
5
1
3
9
18
2
6
17
18
19
29
26
2
44
24
4
8
11
8
2
10
19
11
7
6
33
3
14
4
4
16
18
8
6
7
5
37
10
1
2
1
3
16
4
3
55
23
2
3
5
8
10
2
11
39
31
44
5
5
2
4
29
25
6
2
7
1
9
6
8
4
1
4
13
91
3
10
13
16
9
47
7
21
22
23
1
5
8
3
3
21
51
1
6
44
1
3
2
93
5
59
15
10
9
13
12
2
20
19
9
2
39
9
3
10
7
16
23
12
57
21
6
21
3
11
2
5
4
13
1
2
2
59
43
14
10
15
1
15
19
50
2
2
8
19
14
13
5
1
9
3
17
18
6
20
13
133
3
1
4
6
11
9
7
34
13
28
21
5
3
53
7
6
14
6
14
40
7
2
7
41
4
2
1
73
2
12
59
29
3
27
3
3
8
22
21
37
12
25
12
1
34
3
8
38
37
5
3
4
17
6
40
3
23
29
12
2
3
1
48
29
3
25
4
15
2
17
2
5
14
4
2
1
9
39
3
39
8
22
3
17
5
4
7
1
4
31
32
26
1
68
29
8
2
25
6
33
25
17
11
11
13
8
2
6
124
1
7
2
16
11
12
10
7
2
1
14
13
6
12
1
8
2
56
1
9
20
2
11
32
5
43
3
46
6
2
8
13
4
2
34
4
6
2
10
3
7
2
4
36
6
3
49
9
4
5
2
14
10
3
15
5
4
59
8
9
5
20
1
2
8
3
11
2
1
4
12
6
21
1
24
18
4
10
5
12
6
14
7
5
1
3
14
4
5
3
42
44
3
3
16
5
22
26
36
6
1
10
5
67
9
2
6
1
2
44
15
7
22
9
11
18
26
4
18
3
4
12
5
11
2
10
5
19
24
3
2
28
9
2
21
12
1
2
43
9
4
7
13
1
4
10
18
3
34
57
7
6
25
24
7
2
43
11
8
2
1
9
8
2
32
3
8
58
2
1
12
39
7
10
21
51
8
1
2
3
1
8
9
12
6
3
3
5
7
10
2
12
10
3
13
3
3
2
64
7
21
2
16
27
26
42
4
2
63
6
3
6
15
7
8
18
6
6
6
7
12
3
4
27
8
36
28
19
1
9
1
2
3
3
62
10
5
6
2
16
18
13
1
2
33
10
13
2
20
1
1
94
2
15
14
4
29
1
2
7
31
11
4
5
34
6
6
13
10
67
13
4
1
4
5
4
15
7
44
42
22
9
2
7
13
31
12
33
7
29
7
2
5
4
7
2
5
66
21
4
5
9
1
34
3
20
3
33
9
19
12
11
7
15
8
49
2
21
15
31
1
3
21
29
3
33
11
37
8
5
17
3
15
5
9
10
5
10
23
9
3
2
8
185
1
20
3
4
3
2
6
2
32
5
1
4
16
1
9
13
3
2
1
2
2
30
17
1
5
7
6
5
1
2
12
19
21
19
1
5
14
6
19
22
5
9
40
2
3
1
41
1
4
16
2
35
5
10
1
33
4
10
56
8
11
19
22
21
6
9
19
5
4
21
3
10
19
2
7
3
4
3
2
25
112
20
20
15
6
3
4
2
1
10
31
7
1
5
12
8
18
17
20
6
7
5
47
2
5
23
2
1
1
2
8
4
5
73
3
1
17
1
1
129
5
1
7
2
41
4
4
4
13
90
71
22
12
10
13
4
7
6
12
56
230
3
45
8
23
6
6
2
7
69
4
24
2
9
25
9
12
6
1
22
92
17
5
12
2
11
9
2
1
11
17
5
12
4
8
1
178
1
12
2
5
1
11
4
7
2
6
9
26
26
16
6
39
6
2
10
5
2
17
1
2
2
4
37
24
16
4
80
6
1
35
22
17
1
40
23
10
46
9
14
4
33
7
3
9
7
11
4
13
2
55
2
1
20
5
3
1
2
7
15
16
30
2
9
7
5
42
15
34
2
4
9
25
10
15
36
3
7
27
38
5
6
4
6
6
27
6
6
33
3
18
4
6
2
55
48
9
28
13
14
15
4
82
2
15
5
2
9
8
6
6
28
1
1
9
21
19
18
1
1
14
25
2
1
10
2
7
25
146
47
3
29
2
2
10
2
33
10
33
7
13
21
202
8
51
17
57
111
1
46
14
7
1
3
16
5
4
2
6
13
2
5
3
11
22
6
26
18
3
49
21
8
2
5
14
87
1
15
1
20
29
8
1
42
8
46
6
18
4
17
54
1
15
1
21
27
4
37
5
8
28
27
3
3
132
6
6
2
23
3
7
31
18
51
1
4
9
19
33
26
14
25
18
2
1
5
8
27
10
2
7
22
11
4
13
1
12
2
10
70
3
4
22
15
9
4
7
2
4
5
55
12
2
4
1
5
15
1
40
15
65
1
4
7
14
9
11
25
40
8
1
38
4
8
7
29
33
1
2
17
8
17
7
13
25
19
3
32
3
9
8
13
16
2
10
14
13
20
10
1
2
17
5
3
20
1
4
2
5
11
7
3
3
10
1
52
22
15
1
33
2
49
5
134
13
20
33
1
3
31
10
20
9
1
7
1
25
1
7
52
20
22
87
20
2
7
2
13
7
2
36
1
9
9
1
10
14
11
1
5
7
2
2
1
5
12
6
19
28
8
19
8
5
17
25
10
5
15
4
20
6
3
91
7
47
8
6
6
4
1
17
7
1
14
14
2
2
8
2
3
4
16
9
46
7
15
37
30
10
2
1
23
1
16
11
3
11
32
1
15
7
15
28
15
2
7
10
3
4
13
10
4
36
9
19
2
5
188
9
22
109
2
16
72
18
6
10
2
4
14
15
7
2
24
21
1
1
117
3
19
1
14
16
21
25
6
8
1
2
8
3
13
17
15
2
110
53
15
1
3
23
9
3
9
12
7
9
18
11
26
40
1
12
27
8
12
4
2
1
1
23
5
5
41
6
9
61
73
4
59
3
36
2
8
3
1
3
18
15
3
10
6
10
8
2
7
5
5
1
4
20
13
8
11
270
1
7
21
7
2
8
11
1
17
51
1
26
4
5
11
14
23
5
3
5
5
9
18
13
6
11
24
12
13
34
3
2
87
11
6
8
25
91
8
51
11
1
20
2
5
50
18
23
15
2
2
6
2
7
33
24
7
20
2
140
10
17
12
7
15
4
3
8
14
11
8
3
46
3
1
6
42
9
24
2
3
2
5
5
37
4
4
7
3
16
5
4
14
15
30
2
1
4
6
29
7
3
2
6
5
33
17
12
1
23
4
45
39
3
11
4
1
9
6
3
7
3
10
5
60
1
13
8
4
4
3
11
17
2
1
9
3
56
3
7
36
50
59
2
17
10
5
7
1
79
30
6
36
30
13
4
25
21
1
2
49
4
7
1
32
58
10
14
26
13
22
14
1
43
9
6
6
7
21
29
4
11
2
7
1
4
54
6
3
11
2
4
3
14
3
8
3
2
35
3
40
8
22
8
1
5
3
12
8
18
6
2
34
8
37
6
15
8
2
6
10
5
6
26
20
41
7
6
48
6
11
4
13
5
11
3
2
4
3
2
5
80
102
68
2
1
1
2
2
11
7
5
6
11
1
8
2
2
32
17
28
4
6
5
3
11
23
5
30
29
42
11
62
15
1
1
7
1
6
26
18
9
12
27
10
2
32
19
31
2
2
1
2
2
12
11
52
9
12
10
4
14
4
13
3
13
14
13
8
173
10
5
8
4
95
13
4
4
4
1
14
7
9
8
7
21
3
6
16
7
14
15
5
12
23
4
38
5
30
3
3
4
14
8
10
2
4
20
4
1
50
16
11
1
3
1
5
7
3
5
7
2
2
10
10
9
18
10
35
5
5
1
19
15
10
17
12
14
1
12
27
12
36
1
7
3
59
47
43
25
24
4
12
5
12
15
1
8
20
55
8
69
4
2
87
15
40
9
1
39
6
42
9
3
29
1
1
19
9
1
55
8
44
3
6
24
1
27
3
23
5
36
23
8
27
2
2
42
22
2
14
8
42
66
13
2
3
6
7
3
14
19
2
24
3
5
3
10
2
1
7
5
10
5
6
29
43
4
27
11
49
10
13
5
8
95
25
7
10
7
25
4
38
3
3
37
53
3
7
6
10
67
60
8
25
3
7
10
4
16
26
10
5
2
1
13
4
3
14
5
1
38
5
1
1
4
1
10
9
14
2
1
4
8
15
8
8
14
1
2
11
4
9
4
9
5
15
4
9
1
28
8
5
9
3
27
9
1
4
3
10
5
7
14
1
11
1
10
4
12
13
13
4
5
2
26
16
11
79
3
5
6
11
41
6
8
7
1
1
2
6
1
33
4
5
19
9
37
8
6
7
12
7
12
5
15
16
7
13
13
8
2
4
17
2
57
4
1
14
3
1
39
5
7
29
6
20
3
3
9
23
6
16
11
9
6
42
2
46
13
2
1
11
4
1
1
11
1
4
9
10
10
38
2
13
2
15
27
1
9
5
16
4
38
8
8
1
2
2
7
4
25
119
18
9
8
11
13
19
1
6
4
26
26
11
15
1
3
6
1
4
1
13
4
10
2
3
87
7
12
15
6
3
32
4
1
12
15
29
10
14
5
3
7
25
22
15
1
36
51
14
2
3
14
6
2
2
12
12
3
15
4
119
10
11
29
3
10
4
120
30
8
1
3
27
4
4
8
19
5
6
1
44
17
8
8
2
3
4
13
6
1
1
11
2
6
8
1
16
5
3
7
2
25
12
7
3
6
27
6
19
22
1
7
2
1
5
1
42
10
29
5
10
18
9
1
2
2
33
2
7
14
33
26
117
2
1
17
93
1
5
8
28
23
1
2
9
7
4
3
91
8
3
16
6
11
2
4
17
9
2
2
2
4
20
8
22
6
6
5
7
61
4
1
2
18
1
3
24
4
14
2
12
2
11
4
17
19
4
2
10
13
11
16
3
9
16
1
11
15
3
2
13
12
8
12
23
4
4
1
2
6
13
20
2
9
1
19
5
2
3
9
13
7
11
9
9
1
1
16
11
7
3
2
7
7
37
4
2
2
1
9
11
27
2
7
1
15
42
10
8
7
4
8
45
7
2
23
23
2
7
3
4
3
46
4
1
18
13
3
25
7
5
5
6
3
18
15
8
7
1
12
16
10
3
3
71
54
60
4
54
2
14
1
4
16
2
3
2
22
13
20
6
55
42
9
45
11
4
42
13
54
13
8
78
1
5
2
3
8
22
9
3
11
3
46
1
44
2
2
7
6
15
9
8
5
5
33
6
6
11
9
171
8
2
2
6
8
6
1
4
7
1
9
4
8
7
17
31
8
11
8
15
34
7
8
2
5
15
10
23
5
8
16
9
5
12
8
59
2
7
36
19
1
5
23
9
15
7
78
8
16
23
11
30
115
23
5
7
13
36
19
8
6
27
4
14
9
7
5
19
5
5
1
2
6
10
1
11
1
3
24
3
169
9
29
1
4
5
23
1
9
41
4
8
4
39
4
23
6
5
4
8
1
2
23
8
10
5
13
3
13
3
9
6
2
1
23
31
1
15
8
19
10
130
4
39
8
2
7
9
3
13
1
3
8
1
3
9
3
7
11
2
16
13
15
2
4
20
8
1
1
6
7
50
38
5
24
4
15
2
9
23
1
1
4
9
3
6
4
28
15
14
26
20
23
27
21
2
9
25
45
24
3
16
18
13
2
1
13
3
8
2
19
17
4
14
28
1
1
8
16
27
4
22
5
7
3
7
10
4
2
1
37
19
28
38
5
63
33
1
10
19
14
8
3
41
4
6
4
20
7
4
6
31
70
2
6
1
2
42
1
18
14
15
1
4
4
10
1
3
31
8
1
11
68
11
9
11
8
3
8
38
6
29
11
1
4
1
1
8
3
4
6
34
13
5
2
3
6
2
4
19
13
1
2
7
7
14
9
1
17
11
2
9
1
5
3
3
22
10
1
2
66
12
8
8
18
2
5
11
3
14
11
1
141
4
15
25
20
21
23
3
19
4
4
10
6
13
15
24
26
2
6
34
7
12
48
6
1
1
9
7
23
93
4
11
113
33
21
10
2
1
4
1
11
7
9
7
4
33
12
26
6
12
2
18
4
40
1
13
5
12
1
4
9
21
4
9
38
8
11
19
18
3
6
8
44
34
193
2
44
76
41
6
3
1
3
7
22
5
3
1
15
25
9
2
7
9
24
89
6
13
14
20
9
9
9
19
106
27
40
1
39
2
47
32
4
9
3
21
2
1
46
9
15
22
15
6
6
11
18
21
1
4
14
31
3
7
6
4
31
6
34
2
11
2
6
9
2
18
13
9
2
5
10
4
32
10
2
20
1
3
12
31
31
10
24
2
3
26
6
104
12
12
7
3
5
17
1
32
12
1
3
7
11
3
6
40
40
2
4
24
142
18
19
19
68
1
10
5
14
18
21
1
24
19
18
7
17
1
19
14
189
2
8
11
5
6
3
2
3
10
4
12
45
3
2
2
5
9
18
63
8
17
48
2
50
7
35
17
24
15
23
24
4
20
2
59
1
13
20
10
5
1
10
3
35
12
8
4
3
4
1
1
75
1
55
31
11
4
18
15
1
44
8
13
12
21
61
10
17
2
2
6
8
2
6
5
1
7
1
11
8
58
5
131
62
12
13
2
9
14
3
6
17
2
1
43
3
9
3
3
13
10
2
51
96
5
37
5
1
30
2
41
6
12
3
10
1
5
8
8
12
3
37
11
6
2
4
11
18
6
21
22
2
7
3
26
5
2
12
24
26
28
12
68
18
13
22
41
88
10
22
6
15
1
5
18
5
1
2
6
10
13
19
7
37
1
3
9
4
16
2
1
3
24
34
7
9
8
1
13
4
20
49
181
1
7
5
50
13
1
11
4
2
14
22
26
23
8
47
4
3
17
5
6
17
2
4
23
5
13
9
2
31
4
5
6
24
5
7
8
1
12
38
6
48
33
15
6
5
7
7
15
11
12
1
12
110
44
18
3
4
24
1
13
1
20
27
1
29
13
4
22
5
7
3
42
7
38
2
43
2
9
2
5
2
19
37
2
58
3
49
4
24
36
4
4
29
3
2
4
1
2
8
3
10
4
340
11
88
3
12
5
2
4
36
59
6
24
7
3
14
5
64
35
10
4
4
5
30
22
2
33
6
25
4
48
4
10
5
3
1
2
12
41
36
1
15
3
1
1
134
8
1
4
48
11
16
21
6
5
1
1
34
19
21
1
12
12
23
1
17
19
15
19
62
36
1
2
6
9
6
7
4
5
4
28
6
1
1
16
12
2
14
7
32
8
2
7
5
26
12
9
23
12
4
6
15
49
12
6
3
3
2
5
1
15
1
47
8
3
10
2
12
25
4
4
18
21
1
9
24
46
18
12
2
30
12
3
4
6
1
6
14
17
3
19
9
7
9
27
21
5
8
2
8
3
2
1
1
9
11
35
3
1
3
114
11
37
3
5
13
3
13
9
14
20
2
19
3
57
22
2
4
7
6
4
2
41
3
24
2
45
2
16
5
14
3
35
1
1
62
75
10
23
22
21
3
22
4
2
5
20
20
21
2
9
5
45
18
13
3
14
12
14
6
4
12
5
5
43
2
11
15
16
37
12
9
43
2
14
9
181
17
3
15
17
17
48
3
9
11
52
11
43
5
3
8
2
27
2
15
9
4
1
5
1
6
3
28
6
57
44
5
6
6
7
8
10
18
10
10
4
74
4
13
31
2
3
19
24
5
2
55
8
3
19
12
11
15
5
5
4
5
2
3
5
10
39
44
3
21
3
11
6
3
6
1
9
9
5
34
1
5
3
13
1
14
10
58
123
2
68
24
19
14
5
6
12
1
2
7
153
3
6
5
4
3
15
2
1
13
47
14
95
15
3
1
17
18
34
6
17
7
56
5
44
7
5
10
24
13
8
2
19
10
13
10
10
22
6
3
4
17
37
7
8
40
13
22
3
9
1
15
6
16
75
3
26
28
1
1
67
3
21
43
1
3
14
16
6
23
5
3
2
22
4
3
4
4
13
15
29
46
4
42
44
8
21
12
5
5
21
4
8
87
29
1
93
6
14
1
5
23
3
9
3
15
17
2
5
6
14
1
33
6
2
27
13
3
10
4
3
12
9
36
42
2
1
58
12
9
6
6
106
1
3
9
9
6
7
50
15
5
3
38
3
9
18
10
39
2
7
26
10
25
33
1
1
20
16
15
16
36
47
5
3
3
33
11
12
13
17
4
30
6
2
16
105
56
3
32
4
10
2
6
10
182
5
3
7
4
7
43
9
3
14
7
6
10
28
1
18
6
5
7
1
1
5
8
39
14
7
15
16
15
5
2
11
10
1
30
8
1
4
6
1
1
7
12
118
8
9
19
8
5
8
8
22
3
10
17
38
7
5
91
41
2
1
27
5
69
7
30
19
5
21
2
10
9
1
4
5
9
20
13
12
5
5
26
15
7
10
3
2
3
2
1
17
2
29
73
9
289
10
2
1
5
3
37
6
20
6
7
8
28
9
2
10
1
10
1
7
4
30
2
36
10
32
12
6
5
23
25
1
42
4
42
2
1
5
3
3
16
11
30
51
5
49
68
13
1
9
8
19
1
12
68
5
11
14
2
8
8
10
2
5
8
29
1
5
3
11
11
1
19
23
4
2
6
30
10
3
20
11
21
1
34
31
10
9
35
20
3

